Insight into bias in time-stratified case-crossover studies

The use of case-crossover designs has become widespread in epidemiological and medical investigations of transient associations. However, the most popular reference-select strategy, the time-stratified schema, is not a suitable solution for controlling bias in case-crossover studies. To prove this, we conducted a time series decomposition for daily ozone (O3) records; scrutinized the ability of the time-stratified schema on controlling the yearly, monthly and weekly time trends; and found it failed on controlling the weekly time trend. Based on this finding, we proposed a new logistic regression approach in which we did adjustment for the weekly time trend. A comparison between the traditional model and the proposed method was done by simulation. An empirical study was conducted to explore potential associations between air pollutants and AMI hospitalizations. In summary, time-stratified schema provide effective control on yearly and monthly time trends but not on weekly time trend. Therefore, the estimation from the traditional logistical regression basically reveals the effect of weekly time trend, instead of the transient effect. In contrast, the proposed logistic regression with adjustment for weekly time trend can effectively eliminate system bias in case-crossover studies.

==> Est-AMI-application-model1.csv <==
sub-cohort,season,N,Pollutant,Lag(day),Estimate,Std. Error,z value,Pr(>|z|),OR (95%CI)
Whole,All Season,9811,CO,0,0.002698389,0.010874119,0.248147853,0.804020012,"1.003 (0.982 ,1.024)"
Whole,All Season,9811,CO,1,0.013601542,0.010974959,1.239325102,0.215225126,"1.014 (0.992 ,1.036)"
Whole,All Season,9811,CO,2,0.005868334,0.011198673,0.524020462,0.600264308,"1.006 (0.984 ,1.028)"
Whole,All Season,9811,CO,3,-0.004632349,0.011439081,-0.404958107,0.685508305,"0.995 (0.973 ,1.018)"
Whole,All Season,9811,CO,4,0.012322194,0.011531032,1.068611556,0.285244739,"1.012 (0.99 ,1.036)"
Whole,All Season,9811,NO,0,-0.003473712,0.008992219,-0.386301962,0.699273048,"0.997 (0.979 ,1.014)"
Whole,All Season,9811,NO,1,0.011770359,0.008950967,1.314981894,0.188515988,"1.012 (0.994 ,1.03)"
Whole,All Season,9811,NO,2,0.002106818,0.00923239,0.228198509,0.819491921,"1.002 (0.984 ,1.02)"
Whole,All Season,9811,NO,3,-0.007895587,0.009479461,-0.832915141,0.40489259,"0.992 (0.974 ,1.011)"
Whole,All Season,9811,NO,4,0.006196089,0.009514704,0.651211964,0.514909668,"1.006 (0.988 ,1.025)"
Whole,All Season,9811,NO2,0,0.004843008,0.015435858,0.31375049,0.75371055,"1.005 (0.975 ,1.036)"
Whole,All Season,9811,NO2,1,0.027055597,0.015519115,1.743372476,0.081268573,"1.027 (0.997 ,1.059)"
Whole,All Season,9811,NO2,2,0.014344346,0.01571506,0.912777075,0.361359798,"1.014 (0.984 ,1.046)"
Whole,All Season,9811,NO2,3,0.00303547,0.015920963,0.190658682,0.848793012,"1.003 (0.972 ,1.035)"
Whole,All Season,9811,NO2,4,0.023138072,0.016185763,1.429532355,0.152851282,"1.023 (0.991 ,1.056)"
Whole,All Season,9811,O3,0,0.001611281,0.017424504,0.092472123,0.926322939,"1.002 (0.968 ,1.036)"
Whole,All Season,9811,O3,1,-0.009432198,0.017656386,-0.534208881,0.593197025,"0.991 (0.957 ,1.025)"
Whole,All Season,9811,O3,2,0.001687813,0.017843981,0.09458726,0.92464267,"1.002 (0.967 ,1.037)"
Whole,All Season,9811,O3,3,0.001518389,0.017991367,0.084395402,0.932742063,"1.002 (0.967 ,1.037)"
Whole,All Season,9811,O3,4,-0.025311399,0.018331706,-1.380744287,0.167357599,"0.975 (0.941 ,1.011)"
Whole,All Season,9811,PM25,0,0.000691591,0.011286962,0.061273458,0.951141428,"1.001 (0.979 ,1.023)"
Whole,All Season,9811,PM25,1,0.016329566,0.011449456,1.426230757,0.153801744,"1.016 (0.994 ,1.04)"
Whole,All Season,9811,PM25,2,0.00192354,0.011590011,0.165965298,0.86818426,"1.002 (0.979 ,1.025)"
Whole,All Season,9811,PM25,3,0.009586142,0.011846724,0.80918086,0.418411123,"1.01 (0.986 ,1.033)"
Whole,All Season,9811,PM25,4,0.018372027,0.011852179,1.550096947,0.121118249,"1.019 (0.995 ,1.042)"
Whole,Spring,2505,CO,0,0.023329219,0.023619977,0.987690166,0.323304412,"1.024 (0.977 ,1.072)"
Whole,Spring,2505,CO,1,0.032723916,0.023385025,1.399353472,0.161707012,"1.033 (0.987 ,1.082)"
Whole,Spring,2505,CO,2,0.056986015,0.023611269,2.41350924,0.015799727,"1.059 (1.011 ,1.109)"
Whole,Spring,2505,CO,3,0.055561138,0.023918932,2.322893707,0.020184863,"1.057 (1.009 ,1.108)"
Whole,Spring,2505,CO,4,0.065353853,0.02480486,2.634719739,0.008420678,"1.068 (1.017 ,1.121)"
Whole,Spring,2505,NO,0,0.017225849,0.023022572,0.748215666,0.454330083,"1.017 (0.972 ,1.064)"
Whole,Spring,2505,NO,1,0.019753891,0.022463738,0.879367907,0.379201827,"1.02 (0.976 ,1.066)"
Whole,Spring,2505,NO,2,0.06503288,0.022438467,2.898276356,0.003752198,"1.067 (1.021 ,1.115)"
Whole,Spring,2505,NO,3,0.06392083,0.022665052,2.820237543,0.004798811,"1.066 (1.02 ,1.114)"
Whole,Spring,2505,NO,4,0.065439569,0.023841699,2.744752701,0.006055651,"1.068 (1.019 ,1.119)"
Whole,Spring,2505,NO2,0,0.048291773,0.030170081,1.600651052,0.109454228,"1.049 (0.989 ,1.113)"
Whole,Spring,2505,NO2,1,0.056848175,0.030109496,1.888048044,0.059019501,"1.058 (0.998 ,1.123)"
Whole,Spring,2505,NO2,2,0.08903636,0.030430201,2.925920855,0.003434383,"1.093 (1.03 ,1.16)"
Whole,Spring,2505,NO2,3,0.071390846,0.031059789,2.298497464,0.021533492,"1.074 (1.011 ,1.141)"
Whole,Spring,2505,NO2,4,0.074618359,0.032125165,2.322738579,0.0201932,"1.077 (1.012 ,1.147)"
Whole,Spring,2505,O3,0,-0.042730422,0.0382508,-1.117111854,0.263946503,"0.958 (0.889 ,1.033)"
Whole,Spring,2505,O3,1,-0.037708926,0.038518155,-0.978990967,0.327584443,"0.963 (0.893 ,1.039)"
Whole,Spring,2505,O3,2,-0.086386133,0.038778536,-2.227679058,0.025901925,"0.917 (0.85 ,0.99)"
Whole,Spring,2505,O3,3,-0.086037421,0.039574648,-2.174053951,0.029701084,"0.918 (0.849 ,0.992)"
Whole,Spring,2505,O3,4,-0.12553272,0.040459546,-3.102672435,0.001917818,"0.882 (0.815 ,0.955)"
Whole,Spring,2505,PM25,0,0.021171465,0.02392867,0.884774021,0.376278524,"1.021 (0.975 ,1.07)"
Whole,Spring,2505,PM25,1,0.018843058,0.023688918,0.795437697,0.426358939,"1.019 (0.973 ,1.067)"
Whole,Spring,2505,PM25,2,0.028219084,0.023971306,1.177202574,0.239114661,"1.029 (0.981 ,1.078)"
Whole,Spring,2505,PM25,3,0.047351548,0.024526503,1.930627796,0.053529098,"1.048 (0.999 ,1.1)"
Whole,Spring,2505,PM25,4,0.056341952,0.024812366,2.270720703,0.023163891,"1.058 (1.008 ,1.111)"
Whole,Summer,2423,CO,0,0.018205216,0.043561779,0.41791719,0.676007664,"1.018 (0.935 ,1.109)"
Whole,Summer,2423,CO,1,0.03783518,0.044201863,0.855963469,0.392017986,"1.039 (0.952 ,1.133)"
Whole,Summer,2423,CO,2,-0.006098238,0.044301877,-0.137651908,0.89051553,"0.994 (0.911 ,1.084)"
Whole,Summer,2423,CO,3,0.017325896,0.045538174,0.380469714,0.703596774,"1.017 (0.931 ,1.112)"
Whole,Summer,2423,CO,4,0.042391324,0.046045438,0.920641143,0.357237814,"1.043 (0.953 ,1.142)"
Whole,Summer,2423,NO,0,0.044985304,0.093215305,0.482595686,0.629382843,"1.046 (0.871 ,1.256)"
Whole,Summer,2423,NO,1,0.026869459,0.095105924,0.282521401,0.777543739,"1.027 (0.853 ,1.238)"
Whole,Summer,2423,NO,2,-0.095440474,0.09634703,-0.990590722,0.32188547,"0.909 (0.753 ,1.098)"
Whole,Summer,2423,NO,3,0.06762744,0.097013026,0.697096493,0.485742409,"1.07 (0.885 ,1.294)"
Whole,Summer,2423,NO,4,0.146133652,0.095932785,1.523292087,0.127685646,"1.157 (0.959 ,1.397)"
Whole,Summer,2423,NO2,0,0.018403704,0.063523466,0.289715051,0.772034241,"1.019 (0.899 ,1.154)"
Whole,Summer,2423,NO2,1,0.066688195,0.064413132,1.035319871,0.300519553,"1.069 (0.942 ,1.213)"
Whole,Summer,2423,NO2,2,-0.006247808,0.065291729,-0.095690643,0.923766272,"0.994 (0.874 ,1.129)"
Whole,Summer,2423,NO2,3,0.085333358,0.065957863,1.293755646,0.195749837,"1.089 (0.957 ,1.239)"
Whole,Summer,2423,NO2,4,0.125370134,0.066734042,1.878653377,0.060291838,"1.134 (0.995 ,1.292)"
Whole,Summer,2423,O3,0,0.026192428,0.048645186,0.538438241,0.590274532,"1.027 (0.933 ,1.129)"
Whole,Summer,2423,O3,1,0.045409064,0.04957347,0.915995272,0.359669374,"1.046 (0.95 ,1.153)"
Whole,Summer,2423,O3,2,0.134185847,0.049898673,2.689166612,0.007163066,"1.144 (1.037 ,1.261)"
Whole,Summer,2423,O3,3,0.061443332,0.049915094,1.230956952,0.218338965,"1.063 (0.964 ,1.173)"
Whole,Summer,2423,O3,4,-0.00121389,0.050587442,-0.023995872,0.980855901,"0.999 (0.905 ,1.103)"
Whole,Summer,2423,PM25,0,0.009058516,0.02501484,0.362125686,0.71725811,"1.009 (0.961 ,1.06)"
Whole,Summer,2423,PM25,1,-0.003689884,0.026288795,-0.14035958,0.888375892,"0.996 (0.946 ,1.049)"
Whole,Summer,2423,PM25,2,-0.01659534,0.026310495,-0.630749819,0.528204119,"0.984 (0.934 ,1.036)"
Whole,Summer,2423,PM25,3,0.032295416,0.027027589,1.194905562,0.23212393,"1.033 (0.98 ,1.089)"
Whole,Summer,2423,PM25,4,-0.000552694,0.025966097,-0.021285215,0.983018138,"0.999 (0.95 ,1.052)"
Whole,Autumn,2408,CO,0,0.0053189,0.028229629,0.188415498,0.850550952,"1.005 (0.951 ,1.063)"
Whole,Autumn,2408,CO,1,-0.013536732,0.029157336,-0.464265026,0.642457878,"0.987 (0.932 ,1.045)"
Whole,Autumn,2408,CO,2,-0.046691871,0.029822243,-1.565672678,0.117425266,"0.954 (0.9 ,1.012)"
Whole,Autumn,2408,CO,3,-0.084599093,0.030601718,-2.764521078,0.005700642,"0.919 (0.865 ,0.976)"
Whole,Autumn,2408,CO,4,-0.074696255,0.030730064,-2.430722406,0.015068755,"0.928 (0.874 ,0.986)"
Whole,Autumn,2408,NO,0,0.008226458,0.02782419,0.295658485,0.767490904,"1.008 (0.955 ,1.065)"
Whole,Autumn,2408,NO,1,-0.006754761,0.029078158,-0.232296739,0.816307545,"0.993 (0.938 ,1.052)"
Whole,Autumn,2408,NO,2,-0.060550865,0.030316907,-1.997263919,0.045796521,"0.941 (0.887 ,0.999)"
Whole,Autumn,2408,NO,3,-0.088466095,0.031337365,-2.823022759,0.004757319,"0.915 (0.861 ,0.973)"
Whole,Autumn,2408,NO,4,-0.097411353,0.032101128,-3.034514909,0.002409228,"0.907 (0.852 ,0.966)"
Whole,Autumn,2408,NO2,0,-0.040196705,0.044922361,-0.894803931,0.370891908,"0.961 (0.88 ,1.049)"
Whole,Autumn,2408,NO2,1,-0.04499958,0.046008466,-0.978071737,0.328038845,"0.956 (0.874 ,1.046)"
Whole,Autumn,2408,NO2,2,-0.108459847,0.047047197,-2.305341301,0.021147466,"0.897 (0.818 ,0.984)"
Whole,Autumn,2408,NO2,3,-0.177727879,0.048424575,-3.670200119,0.000242361,"0.837 (0.761 ,0.921)"
Whole,Autumn,2408,NO2,4,-0.135915479,0.048281955,-2.815036765,0.004877165,"0.873 (0.794 ,0.96)"
Whole,Autumn,2408,O3,0,-0.002186284,0.049251609,-0.044390111,0.964593445,"0.998 (0.906 ,1.099)"
Whole,Autumn,2408,O3,1,-0.004365828,0.050289666,-0.086813625,0.930819657,"0.996 (0.902 ,1.099)"
Whole,Autumn,2408,O3,2,0.001521886,0.050725457,0.030002415,0.976065127,"1.002 (0.907 ,1.106)"
Whole,Autumn,2408,O3,3,0.075539714,0.050670358,1.490806788,0.136012229,"1.078 (0.977 ,1.191)"
Whole,Autumn,2408,O3,4,0.110222513,0.051748305,2.129973395,0.03317381,"1.117 (1.009 ,1.236)"
Whole,Autumn,2408,PM25,0,-0.00880595,0.023939863,-0.36783628,0.712995315,"0.991 (0.946 ,1.039)"
Whole,Autumn,2408,PM25,1,-0.001160465,0.024089572,-0.048172918,0.961578433,"0.999 (0.953 ,1.047)"
Whole,Autumn,2408,PM25,2,-0.022027045,0.024549137,-0.897263536,0.369578309,"0.978 (0.932 ,1.026)"
Whole,Autumn,2408,PM25,3,-0.00812377,0.024662667,-0.32939544,0.741856814,"0.992 (0.945 ,1.041)"
Whole,Autumn,2408,PM25,4,0.012081351,0.02545901,0.474541266,0.635113978,"1.012 (0.963 ,1.064)"
Whole,Winter,2475,CO,0,-0.01025201,0.01608286,-0.637449473,0.523832112,"0.99 (0.959 ,1.021)"
Whole,Winter,2475,CO,1,0.01218372,0.016244988,0.749998715,0.453255479,"1.012 (0.981 ,1.045)"
Whole,Winter,2475,CO,2,-0.003538421,0.016670166,-0.212260698,0.831903655,"0.996 (0.964 ,1.03)"
Whole,Winter,2475,CO,3,-0.018272645,0.017084082,-1.069571396,0.284812276,"0.982 (0.95 ,1.015)"
Whole,Winter,2475,CO,4,0.007326379,0.017002132,0.430909409,0.666534242,"1.007 (0.974 ,1.041)"
Whole,Winter,2475,NO,0,-0.013618065,0.012664501,-1.075294229,0.282243019,"0.986 (0.962 ,1.011)"
Whole,Winter,2475,NO,1,0.018867963,0.01242987,1.51795341,0.129026144,"1.019 (0.995 ,1.044)"
Whole,Winter,2475,NO,2,-0.005500162,0.013026793,-0.422219169,0.672865051,"0.995 (0.969 ,1.02)"
Whole,Winter,2475,NO,3,-0.024068812,0.013564738,-1.774366112,0.076002611,"0.976 (0.951 ,1.003)"
Whole,Winter,2475,NO,4,0.002904937,0.013276055,0.218810222,0.826797884,"1.003 (0.977 ,1.029)"
Whole,Winter,2475,NO2,0,-0.038138148,0.032302214,-1.180666682,0.237735162,"0.963 (0.904 ,1.025)"
Whole,Winter,2475,NO2,1,0.042148188,0.032334944,1.303487285,0.192408454,"1.043 (0.979 ,1.111)"
Whole,Winter,2475,NO2,2,-0.011412831,0.033136342,-0.344420382,0.730530163,"0.989 (0.926 ,1.055)"
Whole,Winter,2475,NO2,3,-0.03108987,0.033497861,-0.928115064,0.353347887,"0.969 (0.908 ,1.035)"
Whole,Winter,2475,NO2,4,0.019400018,0.033718967,0.575344387,0.565058408,"1.02 (0.954 ,1.089)"
Whole,Winter,2475,O3,0,0.008613632,0.053040216,0.162398131,0.870992342,"1.009 (0.909 ,1.119)"
Whole,Winter,2475,O3,1,-0.139645466,0.053880452,-2.591764923,0.009548499,"0.87 (0.783 ,0.967)"
Whole,Winter,2475,O3,2,-0.015421051,0.054309829,-0.283945862,0.776451869,"0.985 (0.885 ,1.095)"
Whole,Winter,2475,O3,3,-0.00953449,0.054646359,-0.174476213,0.861491224,"0.991 (0.89 ,1.102)"
Whole,Winter,2475,O3,4,-0.132623011,0.055937493,-2.370914471,0.017744137,"0.876 (0.785 ,0.977)"
Whole,Winter,2475,PM25,0,-0.009538228,0.019215641,-0.496378352,0.619627495,"0.991 (0.954 ,1.029)"
Whole,Winter,2475,PM25,1,0.039133895,0.019557441,2.000972192,0.045395387,"1.04 (1.001 ,1.081)"
Whole,Winter,2475,PM25,2,0.010439465,0.019846895,0.52599991,0.598888269,"1.01 (0.972 ,1.051)"
Whole,Winter,2475,PM25,3,-0.016374553,0.020469468,-0.7999501,0.423739709,"0.984 (0.945 ,1.024)"
Whole,Winter,2475,PM25,4,0.008056433,0.020495145,0.393089821,0.694253142,"1.008 (0.968 ,1.049)"
Female,All Season,3324,CO,0,0.003725589,0.019186172,0.19418094,0.846034207,"1.004 (0.967 ,1.042)"
Female,All Season,3324,CO,1,0.039447122,0.01907518,2.067981678,0.038641746,"1.04 (1.002 ,1.08)"
Female,All Season,3324,CO,2,0.022977892,0.019515116,1.177440714,0.239019648,"1.023 (0.985 ,1.063)"
Female,All Season,3324,CO,3,-0.004480044,0.020202946,-0.221751999,0.824506948,"0.996 (0.957 ,1.036)"
Female,All Season,3324,CO,4,0.028740564,0.020275308,1.41751556,0.156332248,"1.029 (0.989 ,1.071)"
Female,All Season,3324,NO,0,-0.003455484,0.015821166,-0.218408969,0.827110478,"0.997 (0.966 ,1.028)"
Female,All Season,3324,NO,1,0.032918196,0.015304272,2.150915534,0.031482867,"1.033 (1.003 ,1.065)"
Female,All Season,3324,NO,2,0.009691402,0.015866438,0.610811422,0.541324431,"1.01 (0.979 ,1.042)"
Female,All Season,3324,NO,3,-0.004226894,0.016695658,-0.253173216,0.800134363,"0.996 (0.964 ,1.029)"
Female,All Season,3324,NO,4,0.02285985,0.016337862,1.399194734,0.161754595,"1.023 (0.991 ,1.056)"
Female,All Season,3324,NO2,0,0.01047188,0.02679526,0.390810909,0.695937011,"1.011 (0.959 ,1.065)"
Female,All Season,3324,NO2,1,0.061334806,0.026511252,2.31353861,0.020693044,"1.063 (1.009 ,1.12)"
Female,All Season,3324,NO2,2,0.029246265,0.027113847,1.078646794,0.280745212,"1.03 (0.976 ,1.086)"
Female,All Season,3324,NO2,3,0.017705121,0.027630783,0.64077521,0.521668741,"1.018 (0.964 ,1.075)"
Female,All Season,3324,NO2,4,0.053938575,0.028039002,1.923698071,0.05439244,"1.055 (0.999 ,1.115)"
Female,All Season,3324,O3,0,-0.000303851,0.029941146,-0.010148271,0.991902991,"1 (0.943 ,1.06)"
Female,All Season,3324,O3,1,-0.039770864,0.030337545,-1.310945377,0.189876219,"0.961 (0.906 ,1.02)"
Female,All Season,3324,O3,2,-0.014181464,0.03048096,-0.465256467,0.641747806,"0.986 (0.929 ,1.047)"
Female,All Season,3324,O3,3,-0.00275065,0.030815493,-0.089261923,0.928873754,"0.997 (0.939 ,1.059)"
Female,All Season,3324,O3,4,-0.053535149,0.031548909,-1.696893818,0.089716737,"0.948 (0.891 ,1.008)"
Female,All Season,3324,PM25,0,0.014902281,0.019940077,0.747353223,0.454850373,"1.015 (0.976 ,1.055)"
Female,All Season,3324,PM25,1,0.037128681,0.019773881,1.877662822,0.060427306,"1.038 (0.998 ,1.079)"
Female,All Season,3324,PM25,2,0.003486256,0.020089751,0.173534071,0.86223165,"1.003 (0.965 ,1.044)"
Female,All Season,3324,PM25,3,0.014539477,0.020301314,0.716184022,0.473877728,"1.015 (0.975 ,1.056)"
Female,All Season,3324,PM25,4,0.027606682,0.020167496,1.368870134,0.171039873,"1.028 (0.988 ,1.069)"
Female,Spring,874,CO,0,0.057120215,0.04129888,1.383093545,0.166636185,"1.059 (0.976 ,1.148)"
Female,Spring,874,CO,1,0.06676163,0.039832095,1.676076279,0.093723252,"1.069 (0.989 ,1.156)"
Female,Spring,874,CO,2,0.052903994,0.040505396,1.306097441,0.191519423,"1.054 (0.974 ,1.141)"
Female,Spring,874,CO,3,0.028658498,0.041266256,0.694477788,0.487382626,"1.029 (0.949 ,1.116)"
Female,Spring,874,CO,4,0.05338579,0.043531138,1.22638168,0.220055077,"1.055 (0.969 ,1.149)"
Female,Spring,874,NO,0,0.059176692,0.039293028,1.506035412,0.132058083,"1.061 (0.982 ,1.146)"
Female,Spring,874,NO,1,0.054669128,0.03706872,1.474804847,0.140265018,"1.056 (0.982 ,1.136)"
Female,Spring,874,NO,2,0.062091059,0.037956337,1.635854875,0.101869964,"1.064 (0.988 ,1.146)"
Female,Spring,874,NO,3,0.035335742,0.039785812,0.888149318,0.374460437,"1.036 (0.958 ,1.12)"
Female,Spring,874,NO,4,0.044820679,0.042744309,1.048576537,0.294373059,"1.046 (0.962 ,1.137)"
Female,Spring,874,NO2,0,0.089344004,0.051467146,1.735942466,0.082574008,"1.093 (0.989 ,1.21)"
Female,Spring,874,NO2,1,0.086339735,0.050067023,1.724483102,0.084620667,"1.09 (0.988 ,1.203)"
Female,Spring,874,NO2,2,0.078911929,0.051538461,1.531127006,0.125738006,"1.082 (0.978 ,1.197)"
Female,Spring,874,NO2,3,0.041923937,0.053702738,0.780666658,0.434998575,"1.043 (0.939 ,1.159)"
Female,Spring,874,NO2,4,0.079580971,0.055297016,1.439154879,0.150106646,"1.083 (0.972 ,1.207)"
Female,Spring,874,O3,0,-0.069987989,0.064688843,-1.081917462,0.279289205,"0.932 (0.821 ,1.058)"
Female,Spring,874,O3,1,-0.093057561,0.065105588,-1.429332931,0.152908565,"0.911 (0.802 ,1.035)"
Female,Spring,874,O3,2,-0.092866209,0.06606828,-1.40560962,0.159840078,"0.911 (0.801 ,1.037)"
Female,Spring,874,O3,3,-0.097540326,0.067885094,-1.43684452,0.150762177,"0.907 (0.794 ,1.036)"
Female,Spring,874,O3,4,-0.183496143,0.069747108,-2.630878166,0.008516456,"0.832 (0.726 ,0.954)"
Female,Spring,874,PM25,0,0.058391071,0.040923745,1.426826192,0.153629999,"1.06 (0.978 ,1.149)"
Female,Spring,874,PM25,1,0.046774622,0.03883537,1.20443353,0.228422059,"1.048 (0.971 ,1.131)"
Female,Spring,874,PM25,2,0.009553178,0.041936019,0.227803658,0.819798883,"1.01 (0.93 ,1.096)"
Female,Spring,874,PM25,3,0.012706525,0.044326154,0.286659774,0.774372841,"1.013 (0.929 ,1.105)"
Female,Spring,874,PM25,4,0.059740131,0.044556601,1.340769478,0.179995309,"1.062 (0.973 ,1.158)"
Female,Summer,837,CO,0,0.019016768,0.076472848,0.248673469,0.803613373,"1.019 (0.877 ,1.184)"
Female,Summer,837,CO,1,0.063004832,0.077758006,0.810268099,0.417786106,"1.065 (0.914 ,1.24)"
Female,Summer,837,CO,2,0.043213495,0.079960252,0.540437206,0.588895555,"1.044 (0.893 ,1.221)"
Female,Summer,837,CO,3,0.031962855,0.081310294,0.39309727,0.69424764,"1.032 (0.88 ,1.211)"
Female,Summer,837,CO,4,0.065372327,0.081044878,0.806618851,0.41988611,"1.068 (0.911 ,1.251)"
Female,Summer,837,NO,0,0.050080535,0.160687884,0.311663415,0.755296335,"1.051 (0.767 ,1.441)"
Female,Summer,837,NO,1,0.02596775,0.161627104,0.160664576,0.872357591,"1.026 (0.748 ,1.409)"
Female,Summer,837,NO,2,-0.097124656,0.173473587,-0.559881524,0.575560252,"0.907 (0.646 ,1.275)"
Female,Summer,837,NO,3,0.118030355,0.168428651,0.700773619,0.483444304,"1.125 (0.809 ,1.565)"
Female,Summer,837,NO,4,0.108044955,0.164213484,0.657954223,0.510567547,"1.114 (0.808 ,1.537)"
Female,Summer,837,NO2,0,-0.007943254,0.108354688,-0.073307894,0.94156111,"0.992 (0.802 ,1.227)"
Female,Summer,837,NO2,1,0.13988828,0.108613388,1.28794693,0.197764438,"1.15 (0.93 ,1.423)"
Female,Summer,837,NO2,2,0.08350117,0.114130865,0.73162654,0.464396545,"1.087 (0.869 ,1.36)"
Female,Summer,837,NO2,3,0.122230406,0.114884711,1.063939708,0.287356013,"1.13 (0.902 ,1.415)"
Female,Summer,837,NO2,4,0.167585534,0.112901929,1.484346066,0.137717135,"1.182 (0.948 ,1.475)"
Female,Summer,837,O3,0,-0.018591123,0.083738159,-0.222014946,0.824302249,"0.982 (0.833 ,1.157)"
Female,Summer,837,O3,1,-0.011396462,0.085076303,-0.133955769,0.89343755,"0.989 (0.837 ,1.168)"
Female,Summer,837,O3,2,0.15841612,0.084696126,1.870405746,0.061427495,"1.172 (0.992 ,1.383)"
Female,Summer,837,O3,3,0.132793874,0.086129167,1.54179913,0.123122414,"1.142 (0.965 ,1.352)"
Female,Summer,837,O3,4,0.025082477,0.087246464,0.287489891,0.773737241,"1.025 (0.864 ,1.217)"
Female,Summer,837,PM25,0,0.033812932,0.044380288,0.761890764,0.446125203,"1.034 (0.948 ,1.128)"
Female,Summer,837,PM25,1,0.024716869,0.047968874,0.515268906,0.606365124,"1.025 (0.933 ,1.126)"
Female,Summer,837,PM25,2,0.008020551,0.04550935,0.176239637,0.860105682,"1.008 (0.922 ,1.102)"
Female,Summer,837,PM25,3,0.045297148,0.044652278,1.014442035,0.310371875,"1.046 (0.959 ,1.142)"
Female,Summer,837,PM25,4,0.017078598,0.044162187,0.386724473,0.698960197,"1.017 (0.933 ,1.109)"
Female,Autumn,801,CO,0,-0.013034555,0.04985845,-0.2614312,0.793759999,"0.987 (0.895 ,1.088)"
Female,Autumn,801,CO,1,0.033738072,0.050606276,0.66667763,0.50497807,"1.034 (0.937 ,1.142)"
Female,Autumn,801,CO,2,0.031777396,0.051316368,0.619244851,0.535755069,"1.032 (0.934 ,1.142)"
Female,Autumn,801,CO,3,-0.063365599,0.052891225,-1.19803614,0.230902948,"0.939 (0.846 ,1.041)"
Female,Autumn,801,CO,4,-0.057047626,0.053502363,-1.066263679,0.286304464,"0.945 (0.851 ,1.049)"
Female,Autumn,801,NO,0,-0.000803529,0.049398484,-0.01626627,0.987021967,"0.999 (0.907 ,1.101)"
Female,Autumn,801,NO,1,0.057322354,0.049673998,1.153971019,0.248512051,"1.059 (0.961 ,1.167)"
Female,Autumn,801,NO,2,0.00992734,0.050354567,0.197148743,0.843711141,"1.01 (0.915 ,1.115)"
Female,Autumn,801,NO,3,-0.072115857,0.053333116,-1.352177837,0.176318432,"0.93 (0.838 ,1.033)"
Female,Autumn,801,NO,4,-0.080213589,0.055225347,-1.452477768,0.146368806,"0.923 (0.828 ,1.028)"
Female,Autumn,801,NO2,0,-0.068251541,0.078815576,-0.865965142,0.386509278,"0.934 (0.8 ,1.09)"
Female,Autumn,801,NO2,1,0.026132454,0.079797294,0.327485467,0.743300733,"1.026 (0.878 ,1.2)"
Female,Autumn,801,NO2,2,-0.019549501,0.080084376,-0.244111295,0.807144625,"0.981 (0.838 ,1.147)"
Female,Autumn,801,NO2,3,-0.099625161,0.083171033,-1.197834842,0.23098132,"0.905 (0.769 ,1.065)"
Female,Autumn,801,NO2,4,-0.062760473,0.082332093,-0.762284438,0.44589026,"0.939 (0.799 ,1.104)"
Female,Autumn,801,O3,0,0.046945713,0.086679142,0.541603336,0.588091793,"1.048 (0.884 ,1.242)"
Female,Autumn,801,O3,1,-0.007231714,0.089537123,-0.080767768,0.935626642,"0.993 (0.833 ,1.183)"
Female,Autumn,801,O3,2,-0.029711657,0.087673584,-0.338889501,0.734692974,"0.971 (0.817 ,1.153)"
Female,Autumn,801,O3,3,0.102534656,0.085954986,1.192887822,0.232913309,"1.108 (0.936 ,1.311)"
Female,Autumn,801,O3,4,0.084410728,0.089042806,0.947979202,0.343140042,"1.088 (0.914 ,1.296)"
Female,Autumn,801,PM25,0,-0.02470035,0.044037038,-0.560899444,0.574866089,"0.976 (0.895 ,1.064)"
Female,Autumn,801,PM25,1,0.010921084,0.041969593,0.260214193,0.794698557,"1.011 (0.931 ,1.098)"
Female,Autumn,801,PM25,2,0.004942297,0.041275021,0.119740619,0.904688623,"1.005 (0.927 ,1.09)"
Female,Autumn,801,PM25,3,0.013939285,0.040877605,0.341000528,0.733103185,"1.014 (0.936 ,1.099)"
Female,Autumn,801,PM25,4,-0.004679957,0.043391732,-0.107853661,0.914111776,"0.995 (0.914 ,1.084)"
Female,Winter,812,CO,0,-0.018131305,0.028521485,-0.635706893,0.524967483,"0.982 (0.929 ,1.038)"
Female,Winter,812,CO,1,0.030979343,0.028623436,1.082306906,0.279116178,"1.031 (0.975 ,1.091)"
Female,Winter,812,CO,2,-0.001853355,0.029313535,-0.063225235,0.94958715,"0.998 (0.942 ,1.057)"
Female,Winter,812,CO,3,-0.019675669,0.030625155,-0.642467571,0.520569639,"0.981 (0.923 ,1.041)"
Female,Winter,812,CO,4,0.037261018,0.029914227,1.245595228,0.212913035,"1.038 (0.979 ,1.101)"
Female,Winter,812,NO,0,-0.02541776,0.022728331,-1.118329398,0.263426336,"0.975 (0.932 ,1.019)"
Female,Winter,812,NO,1,0.034145508,0.021701677,1.57340409,0.115625281,"1.035 (0.992 ,1.08)"
Female,Winter,812,NO,2,-0.011594603,0.022885264,-0.506640534,0.612407062,"0.988 (0.945 ,1.034)"
Female,Winter,812,NO,3,-0.018844394,0.024129161,-0.780980098,0.4348142,"0.981 (0.936 ,1.029)"
Female,Winter,812,NO,4,0.035367901,0.022413641,1.577963168,0.114574072,"1.036 (0.991 ,1.083)"
Female,Winter,812,NO2,0,-0.044489493,0.056710797,-0.784497755,0.432748099,"0.956 (0.856 ,1.069)"
Female,Winter,812,NO2,1,0.091687365,0.056395281,1.625798538,0.103992519,"1.096 (0.981 ,1.224)"
Female,Winter,812,NO2,2,-0.023058825,0.059297063,-0.388869596,0.697372614,"0.977 (0.87 ,1.098)"
Female,Winter,812,NO2,3,0.001792899,0.059314705,0.030226883,0.975886108,"1.002 (0.892 ,1.125)"
Female,Winter,812,NO2,4,0.093018127,0.059629646,1.559930898,0.118776212,"1.097 (0.976 ,1.234)"
Female,Winter,812,O3,0,0.045980144,0.093021403,0.49429639,0.621096875,"1.047 (0.873 ,1.256)"
Female,Winter,812,O3,1,-0.199028939,0.095478151,-2.084549575,0.037110206,"0.82 (0.68 ,0.988)"
Female,Winter,812,O3,2,-0.02883413,0.094631274,-0.304699794,0.760594806,"0.972 (0.807 ,1.17)"
Female,Winter,812,O3,3,-0.039470047,0.096536253,-0.408862437,0.682640616,"0.961 (0.796 ,1.162)"
Female,Winter,812,O3,4,-0.243120262,0.100631808,-2.415938515,0.015694711,"0.784 (0.644 ,0.955)"
Female,Winter,812,PM25,0,0.001623463,0.033784956,0.048052827,0.961674141,"1.002 (0.937 ,1.07)"
Female,Winter,812,PM25,1,0.054139859,0.0338048,1.601543556,0.109256581,"1.056 (0.988 ,1.128)"
Female,Winter,812,PM25,2,-0.007438766,0.034909156,-0.213089264,0.831257338,"0.993 (0.927 ,1.063)"
Female,Winter,812,PM25,3,-0.005542643,0.03535335,-0.156778433,0.875419471,"0.994 (0.928 ,1.066)"
Female,Winter,812,PM25,4,0.033530767,0.033552993,0.999337596,0.317631179,"1.034 (0.968 ,1.104)"
Male,All Season,6487,CO,0,0.002213244,0.013198945,0.167683382,0.866832371,"1.002 (0.977 ,1.028)"
Male,All Season,6487,CO,1,0.000982888,0.013424818,0.073214274,0.941635608,"1.001 (0.975 ,1.028)"
Male,All Season,6487,CO,2,-0.002448123,0.01367559,-0.179014062,0.85792666,"0.998 (0.971 ,1.025)"
Male,All Season,6487,CO,3,-0.004717692,0.013878249,-0.339934252,0.733906042,"0.995 (0.969 ,1.023)"
Male,All Season,6487,CO,4,0.004547016,0.014021034,0.324299645,0.745711189,"1.005 (0.977 ,1.033)"
Male,All Season,6487,NO,0,-0.003478511,0.010929613,-0.318264789,0.750284091,"0.997 (0.975 ,1.018)"
Male,All Season,6487,NO,1,0.00109184,0.01105085,0.098801429,0.921295934,"1.001 (0.98 ,1.023)"
Male,All Season,6487,NO,2,-0.001729622,0.011351616,-0.15236788,0.878896789,"0.998 (0.976 ,1.021)"
Male,All Season,6487,NO,3,-0.009652615,0.011519727,-0.837920527,0.402075339,"0.99 (0.968 ,1.013)"
Male,All Season,6487,NO,4,-0.002125925,0.011705607,-0.181615962,0.855884121,"0.998 (0.975 ,1.021)"
Male,All Season,6487,NO2,0,0.00205666,0.018884902,0.10890498,0.913277857,"1.002 (0.966 ,1.04)"
Male,All Season,6487,NO2,1,0.009356801,0.019143544,0.488770561,0.625004142,"1.009 (0.972 ,1.048)"
Male,All Season,6487,NO2,2,0.006827796,0.019285916,0.354030166,0.723316276,"1.007 (0.97 ,1.046)"
Male,All Season,6487,NO2,3,-0.004261549,0.019483391,-0.218727272,0.826862503,"0.996 (0.958 ,1.035)"
Male,All Season,6487,NO2,4,0.007857844,0.019824578,0.396368806,0.691832975,"1.008 (0.969 ,1.048)"
Male,All Season,6487,O3,0,0.002584965,0.021427159,0.12063966,0.903976454,"1.003 (0.961 ,1.046)"
Male,All Season,6487,O3,1,0.006081991,0.021713454,0.280102404,0.77939894,"1.006 (0.964 ,1.05)"
Male,All Season,6487,O3,2,0.009986916,0.022012028,0.453702649,0.65004286,"1.01 (0.967 ,1.055)"
Male,All Season,6487,O3,3,0.003779508,0.022164656,0.170519568,0.864601547,"1.004 (0.961 ,1.048)"
Male,All Season,6487,O3,4,-0.010882384,0.022525374,-0.483116663,0.629012903,"0.989 (0.946 ,1.034)"
Male,All Season,6487,PM25,0,-0.005909762,0.013702338,-0.43129591,0.666253224,"0.994 (0.968 ,1.021)"
Male,All Season,6487,PM25,1,0.00606278,0.014055205,0.431354775,0.666210428,"1.006 (0.979 ,1.034)"
Male,All Season,6487,PM25,2,0.001143829,0.01418977,0.080609392,0.935752596,"1.001 (0.974 ,1.029)"
Male,All Season,6487,PM25,3,0.007032961,0.014588666,0.482083897,0.629746349,"1.007 (0.979 ,1.036)"
Male,All Season,6487,PM25,4,0.013552565,0.014648584,0.92517917,0.354872717,"1.014 (0.985 ,1.043)"
Male,Spring,1631,CO,0,0.007007823,0.028804307,0.243290818,0.807780117,"1.007 (0.952 ,1.066)"
Male,Spring,1631,CO,1,0.01497819,0.02889093,0.518439169,0.604151892,"1.015 (0.959 ,1.074)"
Male,Spring,1631,CO,2,0.05925787,0.02905968,2.03917833,0.041432233,"1.061 (1.002 ,1.123)"
Male,Spring,1631,CO,3,0.069163639,0.029357632,2.355899787,0.018477902,"1.072 (1.012 ,1.135)"
Male,Spring,1631,CO,4,0.071069314,0.030179174,2.354912448,0.01852707,"1.074 (1.012 ,1.139)"
Male,Spring,1631,NO,0,-0.004007208,0.028447006,-0.140865718,0.887976025,"0.996 (0.942 ,1.053)"
Male,Spring,1631,NO,1,5.21E-05,0.028269316,0.001842876,0.998529599,"1 (0.946 ,1.057)"
Male,Spring,1631,NO,2,0.066634977,0.02782361,2.394907654,0.016624552,"1.069 (1.012 ,1.129)"
Male,Spring,1631,NO,3,0.077765314,0.027604639,2.817110365,0.004845787,"1.081 (1.024 ,1.141)"
Male,Spring,1631,NO,4,0.074690769,0.028740744,2.598776429,0.009355668,"1.078 (1.019 ,1.14)"
Male,Spring,1631,NO2,0,0.027054607,0.037262599,0.7260526,0.467806525,"1.027 (0.955 ,1.105)"
Male,Spring,1631,NO2,1,0.040240873,0.037685404,1.067810574,0.285605967,"1.041 (0.967 ,1.121)"
Male,Spring,1631,NO2,2,0.094407695,0.037710083,2.503513308,0.012296706,"1.099 (1.021 ,1.183)"
Male,Spring,1631,NO2,3,0.085863553,0.038083339,2.254622509,0.024157033,"1.09 (1.011 ,1.174)"
Male,Spring,1631,NO2,4,0.07179567,0.039481203,1.818477244,0.068991222,"1.074 (0.994 ,1.161)"
Male,Spring,1631,O3,0,-0.028194183,0.047444433,-0.594256924,0.552340285,"0.972 (0.886 ,1.067)"
Male,Spring,1631,O3,1,-0.007864082,0.047789342,-0.164557237,0.869292492,"0.992 (0.903 ,1.09)"
Male,Spring,1631,O3,2,-0.082614525,0.047902544,-1.724637528,0.084592816,"0.921 (0.838 ,1.011)"
Male,Spring,1631,O3,3,-0.079369594,0.048724102,-1.628959597,0.103321572,"0.924 (0.84 ,1.016)"
Male,Spring,1631,O3,4,-0.095832617,0.049691707,-1.928543469,0.053787563,"0.909 (0.824 ,1.002)"
Male,Spring,1631,PM25,0,0.002470191,0.029545654,0.083605891,0.933369783,"1.002 (0.946 ,1.062)"
Male,Spring,1631,PM25,1,0.002772105,0.029889863,0.092744,0.92610694,"1.003 (0.946 ,1.063)"
Male,Spring,1631,PM25,2,0.037353448,0.029223205,1.278211903,0.20117472,"1.038 (0.98 ,1.099)"
Male,Spring,1631,PM25,3,0.062693186,0.029469814,2.127369587,0.033389387,"1.065 (1.005 ,1.128)"
Male,Spring,1631,PM25,4,0.05455741,0.029891762,1.825165398,0.067976074,"1.056 (0.996 ,1.12)"
Male,Summer,1586,CO,0,0.017908353,0.053010524,0.337826369,0.735494037,"1.018 (0.918 ,1.13)"
Male,Summer,1586,CO,1,0.025923075,0.053734218,0.482431414,0.62949951,"1.026 (0.924 ,1.14)"
Male,Summer,1586,CO,2,-0.027989692,0.053224886,-0.525876036,0.59897434,"0.972 (0.876 ,1.079)"
Male,Summer,1586,CO,3,0.010666187,0.054960808,0.194068955,0.84612189,"1.011 (0.908 ,1.126)"
Male,Summer,1586,CO,4,0.031613553,0.055962792,0.564903061,0.572139702,"1.032 (0.925 ,1.152)"
Male,Summer,1586,NO,0,0.042534153,0.11444995,0.371639771,0.710161074,"1.043 (0.834 ,1.306)"
Male,Summer,1586,NO,1,0.027390072,0.1176246,0.232860065,0.815870069,"1.028 (0.816 ,1.294)"
Male,Summer,1586,NO,2,-0.095737672,0.115904361,-0.826005777,0.408800815,"0.909 (0.724 ,1.14)"
Male,Summer,1586,NO,3,0.042395283,0.11869534,0.357177313,0.720959069,"1.043 (0.827 ,1.317)"
Male,Summer,1586,NO,4,0.166132429,0.118216597,1.405322374,0.159925438,"1.181 (0.937 ,1.489)"
Male,Summer,1586,NO2,0,0.032277093,0.078405028,0.411671222,0.680580421,"1.033 (0.886 ,1.204)"
Male,Summer,1586,NO2,1,0.027225409,0.080031447,0.340183898,0.733718044,"1.028 (0.878 ,1.202)"
Male,Summer,1586,NO2,2,-0.050292453,0.079666594,-0.631286591,0.527853153,"0.951 (0.813 ,1.112)"
Male,Summer,1586,NO2,3,0.066838483,0.080579986,0.82946754,0.406839897,"1.069 (0.913 ,1.252)"
Male,Summer,1586,NO2,4,0.10285594,0.082739291,1.243132964,0.21381884,"1.108 (0.942 ,1.303)"
Male,Summer,1586,O3,0,0.04895914,0.059786525,0.818899244,0.412843901,"1.05 (0.934 ,1.181)"
Male,Summer,1586,O3,1,0.074623102,0.061012557,1.223077771,0.221300324,"1.077 (0.956 ,1.214)"
Male,Summer,1586,O3,2,0.121488037,0.061763115,1.96699984,0.049183229,"1.129 (1 ,1.274)"
Male,Summer,1586,O3,3,0.025450023,0.061253418,0.415487387,0.677785146,"1.026 (0.91 ,1.157)"
Male,Summer,1586,O3,4,-0.014533925,0.062089764,-0.234079247,0.814923457,"0.986 (0.873 ,1.113)"
Male,Summer,1586,PM25,0,-0.002206826,0.03037448,-0.072653949,0.942081495,"0.998 (0.94 ,1.059)"
Male,Summer,1586,PM25,1,-0.015629769,0.031576936,-0.494974215,0.620618322,"0.984 (0.925 ,1.047)"
Male,Summer,1586,PM25,2,-0.028620134,0.032300635,-0.886054864,0.375587963,"0.972 (0.912 ,1.035)"
Male,Summer,1586,PM25,3,0.024867901,0.03395012,0.732483431,0.463873552,"1.025 (0.959 ,1.096)"
Male,Summer,1586,PM25,4,-0.009568653,0.032131578,-0.297795915,0.765858933,"0.99 (0.93 ,1.055)"
Male,Autumn,1607,CO,0,0.013956125,0.034247897,0.407503123,0.683638501,"1.014 (0.948 ,1.084)"
Male,Autumn,1607,CO,1,-0.036917214,0.0356988,-1.034130378,0.301075216,"0.964 (0.899 ,1.034)"
Male,Autumn,1607,CO,2,-0.086118203,0.036720831,-2.345213879,0.019016168,"0.917 (0.854 ,0.986)"
Male,Autumn,1607,CO,3,-0.095213728,0.037515769,-2.537965539,0.011149896,"0.909 (0.845 ,0.979)"
Male,Autumn,1607,CO,4,-0.08338653,0.037551647,-2.220582495,0.026379253,"0.92 (0.855 ,0.99)"
Male,Autumn,1607,NO,0,0.012417109,0.03367069,0.368780944,0.712291009,"1.012 (0.948 ,1.082)"
Male,Autumn,1607,NO,1,-0.038812821,0.035931249,-1.080196826,0.280054541,"0.962 (0.897 ,1.032)"
Male,Autumn,1607,NO,2,-0.098683648,0.038095376,-2.590436379,0.009585434,"0.906 (0.841 ,0.976)"
Male,Autumn,1607,NO,3,-0.096960857,0.038730811,-2.503455408,0.012298718,"0.908 (0.841 ,0.979)"
Male,Autumn,1607,NO,4,-0.106078642,0.039464366,-2.687960108,0.007188998,"0.899 (0.832 ,0.972)"
Male,Autumn,1607,NO2,0,-0.026732163,0.054666722,-0.489002476,0.624839944,"0.974 (0.875 ,1.084)"
Male,Autumn,1607,NO2,1,-0.080182779,0.056359822,-1.422693986,0.154824885,"0.923 (0.826 ,1.031)"
Male,Autumn,1607,NO2,2,-0.154651178,0.058167419,-2.658725122,0.007843693,"0.857 (0.764 ,0.96)"
Male,Autumn,1607,NO2,3,-0.217139925,0.059586103,-3.644137059,0.00026829,"0.805 (0.716 ,0.905)"
Male,Autumn,1607,NO2,4,-0.173795407,0.05964147,-2.91400274,0.003568268,"0.84 (0.748 ,0.945)"
Male,Autumn,1607,O3,0,-0.025437407,0.059879141,-0.424812484,0.670973377,"0.975 (0.867 ,1.096)"
Male,Autumn,1607,O3,1,-0.003032118,0.060785919,-0.049881921,0.960216484,"0.997 (0.885 ,1.123)"
Male,Autumn,1607,O3,2,0.017356363,0.062191339,0.279080066,0.780183381,"1.018 (0.901 ,1.149)"
Male,Autumn,1607,O3,3,0.061251733,0.062728448,0.976458599,0.328837255,"1.063 (0.94 ,1.202)"
Male,Autumn,1607,O3,4,0.123410947,0.063595081,1.940573773,0.052309998,"1.131 (0.999 ,1.282)"
Male,Autumn,1607,PM25,0,-0.002032079,0.028515293,-0.071262778,0.943188618,"0.998 (0.944 ,1.055)"
Male,Autumn,1607,PM25,1,-0.006964173,0.029420719,-0.236709836,0.812881904,"0.993 (0.937 ,1.052)"
Male,Autumn,1607,PM25,2,-0.036466006,0.030535802,-1.194204938,0.232397812,"0.964 (0.908 ,1.024)"
Male,Autumn,1607,PM25,3,-0.020479645,0.030906999,-0.662621605,0.50757293,"0.98 (0.922 ,1.041)"
Male,Autumn,1607,PM25,4,0.021000578,0.031451612,0.667710711,0.504318272,"1.021 (0.96 ,1.086)"
Male,Winter,1663,CO,0,-0.006567772,0.01947361,-0.33726526,0.735916946,"0.993 (0.956 ,1.032)"
Male,Winter,1663,CO,1,0.003363114,0.019737796,0.170389546,0.864703793,"1.003 (0.965 ,1.043)"
Male,Winter,1663,CO,2,-0.004194526,0.020268668,-0.206946307,0.836051791,"0.996 (0.957 ,1.036)"
Male,Winter,1663,CO,3,-0.017525653,0.020589038,-0.85121283,0.394651137,"0.983 (0.944 ,1.023)"
Male,Winter,1663,CO,4,-0.006668499,0.020669669,-0.322622419,0.746981213,"0.993 (0.954 ,1.034)"
Male,Winter,1663,NO,0,-0.008218888,0.015236014,-0.539438208,0.589584523,"0.992 (0.963 ,1.022)"
Male,Winter,1663,NO,1,0.011539401,0.015179917,0.760175507,0.447149684,"1.012 (0.982 ,1.042)"
Male,Winter,1663,NO,2,-0.002554402,0.015849573,-0.161165345,0.871963175,"0.997 (0.967 ,1.029)"
Male,Winter,1663,NO,3,-0.026399017,0.016413786,-1.60834417,0.107759822,"0.974 (0.943 ,1.006)"
Male,Winter,1663,NO,4,-0.013744607,0.016490756,-0.833473437,0.404577773,"0.986 (0.955 ,1.019)"
Male,Winter,1663,NO2,0,-0.035088867,0.039299762,-0.89285191,0.371936483,"0.966 (0.894 ,1.043)"
Male,Winter,1663,NO2,1,0.018020774,0.039483914,0.456408,0.648096614,"1.018 (0.942 ,1.1)"
Male,Winter,1663,NO2,2,-0.005888138,0.039968229,-0.147320473,0.882879073,"0.994 (0.919 ,1.075)"
Male,Winter,1663,NO2,3,-0.04627968,0.040613621,-1.139511282,0.254489965,"0.955 (0.882 ,1.034)"
Male,Winter,1663,NO2,4,-0.014992478,0.040888863,-0.366664091,0.713869595,"0.985 (0.909 ,1.067)"
Male,Winter,1663,O3,0,-0.009414548,0.064595121,-0.14574705,0.884121077,"0.991 (0.873 ,1.124)"
Male,Winter,1663,O3,1,-0.111319895,0.065283732,-1.705170517,0.088162627,"0.895 (0.787 ,1.017)"
Male,Winter,1663,O3,2,-0.008213773,0.06632439,-0.123842418,0.901440046,"0.992 (0.871 ,1.13)"
Male,Winter,1663,O3,3,0.005639732,0.066318492,0.085040111,0.932229502,"1.006 (0.883 ,1.145)"
Male,Winter,1663,O3,4,-0.08202519,0.067285067,-1.219069751,0.22281772,"0.921 (0.807 ,1.051)"
Male,Winter,1663,PM25,0,-0.014801183,0.023376911,-0.633153918,0.526633135,"0.985 (0.941 ,1.032)"
Male,Winter,1663,PM25,1,0.031678399,0.023982913,1.320873691,0.186543483,"1.032 (0.985 ,1.082)"
Male,Winter,1663,PM25,2,0.019041435,0.024126842,0.78922205,0.429982237,"1.019 (0.972 ,1.069)"
Male,Winter,1663,PM25,3,-0.021887145,0.025123631,-0.871177613,0.383657181,"0.978 (0.931 ,1.028)"
Male,Winter,1663,PM25,4,-0.006681082,0.025854558,-0.258410224,0.796090327,"0.993 (0.944 ,1.045)"
Age<65,All Season,4287,CO,0,0.015190748,0.01628026,0.933077769,0.350779817,"1.015 (0.983 ,1.048)"
Age<65,All Season,4287,CO,1,0.013509476,0.016472089,0.820143422,0.412134351,"1.014 (0.981 ,1.047)"
Age<65,All Season,4287,CO,2,-0.003242463,0.016747671,-0.193606773,0.846483794,"0.997 (0.965 ,1.03)"
Age<65,All Season,4287,CO,3,0.005926159,0.016952249,0.349579546,0.726654264,"1.006 (0.973 ,1.04)"
Age<65,All Season,4287,CO,4,0.01913596,0.017253722,1.10909171,0.267390621,"1.019 (0.985 ,1.054)"
Age<65,All Season,4287,NO,0,0.003381982,0.013575007,0.249132961,0.803257934,"1.003 (0.977 ,1.03)"
Age<65,All Season,4287,NO,1,0.01024165,0.013735886,0.745612599,0.45590147,"1.01 (0.983 ,1.038)"
Age<65,All Season,4287,NO,2,0.000967172,0.013945499,0.069353735,0.944708054,"1.001 (0.974 ,1.029)"
Age<65,All Season,4287,NO,3,0.006125615,0.014096803,0.434539275,0.663896881,"1.006 (0.979 ,1.034)"
Age<65,All Season,4287,NO,4,0.013048815,0.014394643,0.906504955,0.364668643,"1.013 (0.985 ,1.042)"
Age<65,All Season,4287,NO2,0,0.007320196,0.023448246,0.312185218,0.754899765,"1.007 (0.962 ,1.055)"
Age<65,All Season,4287,NO2,1,0.013630198,0.023637211,0.576641548,0.564181626,"1.014 (0.968 ,1.062)"
Age<65,All Season,4287,NO2,2,0.004073953,0.023722533,0.171733471,0.86364707,"1.004 (0.958 ,1.052)"
Age<65,All Season,4287,NO2,3,0.010328607,0.02396088,0.431061266,0.666423824,"1.01 (0.964 ,1.059)"
Age<65,All Season,4287,NO2,4,0.021138672,0.024374018,0.867262529,0.385798183,"1.021 (0.974 ,1.071)"
Age<65,All Season,4287,O3,0,-0.015923895,0.026407553,-0.603005329,0.546505144,"0.984 (0.935 ,1.036)"
Age<65,All Season,4287,O3,1,-0.012299099,0.026837307,-0.458283669,0.646748655,"0.988 (0.937 ,1.041)"
Age<65,All Season,4287,O3,2,-0.003741556,0.027164482,-0.13773708,0.890448213,"0.996 (0.945 ,1.051)"
Age<65,All Season,4287,O3,3,-0.027993149,0.027308543,-1.025069323,0.305330479,"0.972 (0.922 ,1.026)"
Age<65,All Season,4287,O3,4,-0.049031804,0.027730356,-1.768163513,0.077033572,"0.952 (0.902 ,1.005)"
Age<65,All Season,4287,PM25,0,-0.006265035,0.017288211,-0.362387691,0.717062336,"0.994 (0.961 ,1.028)"
Age<65,All Season,4287,PM25,1,0.023200758,0.017315523,1.339881984,0.180283716,"1.023 (0.989 ,1.059)"
Age<65,All Season,4287,PM25,2,0.007107504,0.017185173,0.413583469,0.679179182,"1.007 (0.974 ,1.042)"
Age<65,All Season,4287,PM25,3,0.03589678,0.017601937,2.039365381,0.041413575,"1.037 (1.001 ,1.073)"
Age<65,All Season,4287,PM25,4,0.024416,0.018034208,1.353871492,0.17577738,"1.025 (0.989 ,1.062)"
Age<65,Spring,1045,CO,0,0.003833187,0.035992667,0.106499122,0.915186352,"1.004 (0.935 ,1.077)"
Age<65,Spring,1045,CO,1,0.020173534,0.03582614,0.563095368,0.573369946,"1.02 (0.951 ,1.095)"
Age<65,Spring,1045,CO,2,0.067874581,0.034835546,1.948428809,0.051363676,"1.07 (1 ,1.146)"
Age<65,Spring,1045,CO,3,0.083873991,0.036185219,2.317907512,0.020454348,"1.087 (1.013 ,1.167)"
Age<65,Spring,1045,CO,4,0.113968849,0.037002995,3.079989878,0.002070076,"1.121 (1.042 ,1.205)"
Age<65,Spring,1045,NO,0,-0.010484013,0.036214821,-0.289495091,0.772202536,"0.99 (0.922 ,1.062)"
Age<65,Spring,1045,NO,1,0.005044796,0.035634562,0.141570319,0.887419412,"1.005 (0.937 ,1.078)"
Age<65,Spring,1045,NO,2,0.085965509,0.03352296,2.564377082,0.010336118,"1.09 (1.02 ,1.164)"
Age<65,Spring,1045,NO,3,0.10098588,0.034524767,2.925027119,0.003444262,"1.106 (1.034 ,1.184)"
Age<65,Spring,1045,NO,4,0.10405774,0.036255038,2.870159406,0.004102649,"1.11 (1.034 ,1.191)"
Age<65,Spring,1045,NO2,0,0.017812284,0.047209996,0.377298993,0.70595142,"1.018 (0.928 ,1.117)"
Age<65,Spring,1045,NO2,1,0.032355433,0.047077602,0.687278703,0.491907117,"1.033 (0.942 ,1.133)"
Age<65,Spring,1045,NO2,2,0.115493832,0.046305208,2.494186679,0.012624613,"1.122 (1.025 ,1.229)"
Age<65,Spring,1045,NO2,3,0.099666926,0.047540762,2.096452003,0.036042113,"1.105 (1.007 ,1.213)"
Age<65,Spring,1045,NO2,4,0.100037541,0.049464763,2.022400095,0.043135035,"1.105 (1.003 ,1.218)"
Age<65,Spring,1045,O3,0,-0.044415182,0.059015604,-0.752600658,0.451689922,"0.957 (0.852 ,1.074)"
Age<65,Spring,1045,O3,1,-0.05987286,0.060133421,-0.995666954,0.319411991,"0.942 (0.837 ,1.06)"
Age<65,Spring,1045,O3,2,-0.133657288,0.059764339,-2.23640534,0.025325232,"0.875 (0.778 ,0.984)"
Age<65,Spring,1045,O3,3,-0.134127497,0.061334425,-2.186822431,0.028755489,"0.874 (0.775 ,0.986)"
Age<65,Spring,1045,O3,4,-0.156583813,0.063146679,-2.479684052,0.013149884,"0.855 (0.756 ,0.968)"
Age<65,Spring,1045,PM25,0,0.013565168,0.037502102,0.361717528,0.717563127,"1.014 (0.942 ,1.091)"
Age<65,Spring,1045,PM25,1,0.06235644,0.036544903,1.706296476,0.087952894,"1.064 (0.991 ,1.143)"
Age<65,Spring,1045,PM25,2,0.078840628,0.035799089,2.202308206,0.027643545,"1.082 (1.009 ,1.161)"
Age<65,Spring,1045,PM25,3,0.093753245,0.037415794,2.50571308,0.012220474,"1.098 (1.021 ,1.182)"
Age<65,Spring,1045,PM25,4,0.101286235,0.037664052,2.689201788,0.007162311,"1.107 (1.028 ,1.191)"
Age<65,Summer,1066,CO,0,0.025317493,0.06377277,0.396995344,0.691370894,"1.026 (0.905 ,1.162)"
Age<65,Summer,1066,CO,1,0.021661537,0.06385267,0.339242467,0.73442708,"1.022 (0.902 ,1.158)"
Age<65,Summer,1066,CO,2,0.014073971,0.064232046,0.219111362,0.8265633,"1.014 (0.894 ,1.15)"
Age<65,Summer,1066,CO,3,0.017234662,0.065972594,0.261239726,0.793907644,"1.017 (0.894 ,1.158)"
Age<65,Summer,1066,CO,4,-0.02484349,0.065930776,-0.37681174,0.706313515,"0.975 (0.857 ,1.11)"
Age<65,Summer,1066,NO,0,-0.010490443,0.143755018,-0.072974449,0.94182645,"0.99 (0.747 ,1.312)"
Age<65,Summer,1066,NO,1,-0.070930637,0.146975284,-0.482602484,0.629378015,"0.932 (0.698 ,1.243)"
Age<65,Summer,1066,NO,2,-0.071868829,0.143683574,-0.500188208,0.61694256,"0.931 (0.702 ,1.233)"
Age<65,Summer,1066,NO,3,0.049818143,0.147918219,0.336795176,0.73627131,"1.051 (0.787 ,1.405)"
Age<65,Summer,1066,NO,4,0.042857863,0.149744762,0.286206094,0.774720277,"1.044 (0.778 ,1.4)"
Age<65,Summer,1066,NO2,0,-0.058714435,0.096111072,-0.610901883,0.541264538,"0.943 (0.781 ,1.138)"
Age<65,Summer,1066,NO2,1,-0.024418424,0.096868249,-0.252078717,0.80098022,"0.976 (0.807 ,1.18)"
Age<65,Summer,1066,NO2,2,-0.068656206,0.097604947,-0.703409076,0.481800852,"0.934 (0.771 ,1.13)"
Age<65,Summer,1066,NO2,3,0.087629893,0.099069887,0.884526014,0.376412326,"1.092 (0.899 ,1.326)"
Age<65,Summer,1066,NO2,4,0.000246113,0.100413158,0.002451002,0.998044385,"1 (0.822 ,1.218)"
Age<65,Summer,1066,O3,0,0.035770158,0.073179478,0.488800395,0.624983019,"1.036 (0.898 ,1.196)"
Age<65,Summer,1066,O3,1,0.080913275,0.074763188,1.082260895,0.279136617,"1.084 (0.936 ,1.255)"
Age<65,Summer,1066,O3,2,0.121236707,0.076007423,1.595064044,0.110697915,"1.129 (0.973 ,1.31)"
Age<65,Summer,1066,O3,3,0.039308822,0.074489673,0.527708342,0.597701782,"1.04 (0.899 ,1.204)"
Age<65,Summer,1066,O3,4,-0.073239662,0.075621924,-0.968497729,0.332795853,"0.929 (0.801 ,1.078)"
Age<65,Summer,1066,PM25,0,-0.026999925,0.038780179,-0.696230035,0.486284781,"0.973 (0.902 ,1.05)"
Age<65,Summer,1066,PM25,1,-0.047272526,0.040722909,-1.160833706,0.245709533,"0.954 (0.881 ,1.033)"
Age<65,Summer,1066,PM25,2,-0.04560851,0.039380435,-1.158151507,0.246802214,"0.955 (0.884 ,1.032)"
Age<65,Summer,1066,PM25,3,0.010032555,0.04264411,0.235262388,0.814005086,"1.01 (0.929 ,1.098)"
Age<65,Summer,1066,PM25,4,-0.033342209,0.041046558,-0.812302198,0.41661825,"0.967 (0.892 ,1.048)"
Age<65,Autumn,1088,CO,0,0.070482548,0.040697479,1.731865221,0.083297562,"1.073 (0.991 ,1.162)"
Age<65,Autumn,1088,CO,1,-0.022429748,0.042658965,-0.525792138,0.599032637,"0.978 (0.899 ,1.063)"
Age<65,Autumn,1088,CO,2,-0.051547635,0.04383425,-1.175967068,0.239608036,"0.95 (0.872 ,1.035)"
Age<65,Autumn,1088,CO,3,-0.054103007,0.044047397,-1.228290691,0.219337864,"0.947 (0.869 ,1.033)"
Age<65,Autumn,1088,CO,4,-0.056038869,0.044676738,-1.25431872,0.209726182,"0.946 (0.866 ,1.032)"
Age<65,Autumn,1088,NO,0,0.079305275,0.039483119,2.008586908,0.044580961,"1.083 (1.002 ,1.17)"
Age<65,Autumn,1088,NO,1,-0.044190198,0.043064173,-1.026147605,0.304822014,"0.957 (0.879 ,1.041)"
Age<65,Autumn,1088,NO,2,-0.058189079,0.044657149,-1.303018225,0.19256854,"0.943 (0.864 ,1.03)"
Age<65,Autumn,1088,NO,3,-0.048484962,0.044041568,-1.100890911,0.270944138,"0.953 (0.874 ,1.039)"
Age<65,Autumn,1088,NO,4,-0.080197566,0.046221728,-1.735062022,0.08272982,"0.923 (0.843 ,1.01)"
Age<65,Autumn,1088,NO2,0,0.035256862,0.065282308,0.540067632,0.589150392,"1.036 (0.911 ,1.177)"
Age<65,Autumn,1088,NO2,1,-0.09178161,0.068235095,-1.345079255,0.178599642,"0.912 (0.798 ,1.043)"
Age<65,Autumn,1088,NO2,2,-0.146057831,0.069619785,-2.09793569,0.035910827,"0.864 (0.754 ,0.99)"
Age<65,Autumn,1088,NO2,3,-0.165844406,0.070479891,-2.353074094,0.018618924,"0.847 (0.738 ,0.973)"
Age<65,Autumn,1088,NO2,4,-0.139217572,0.071255994,-1.953766477,0.05072884,"0.87 (0.757 ,1)"
Age<65,Autumn,1088,O3,0,-0.142841702,0.073698134,-1.938199714,0.052598862,"0.867 (0.75 ,1.002)"
Age<65,Autumn,1088,O3,1,-0.017399725,0.074784311,-0.232665449,0.816021201,"0.983 (0.849 ,1.138)"
Age<65,Autumn,1088,O3,2,0.014868459,0.075271405,0.197531307,0.843411785,"1.015 (0.876 ,1.176)"
Age<65,Autumn,1088,O3,3,-0.020370783,0.077383738,-0.263243721,0.792362734,"0.98 (0.842 ,1.14)"
Age<65,Autumn,1088,O3,4,0.067661903,0.07759622,0.871974214,0.383222445,"1.07 (0.919 ,1.246)"
Age<65,Autumn,1088,PM25,0,0.000178991,0.034897232,0.0051291,0.995907588,"1 (0.934 ,1.071)"
Age<65,Autumn,1088,PM25,1,-0.008320782,0.036119285,-0.230369501,0.817804659,"0.992 (0.924 ,1.064)"
Age<65,Autumn,1088,PM25,2,-0.016373879,0.036872923,-0.444062407,0.656997465,"0.984 (0.915 ,1.057)"
Age<65,Autumn,1088,PM25,3,0.020424794,0.036535285,0.559042956,0.576132404,"1.021 (0.95 ,1.096)"
Age<65,Autumn,1088,PM25,4,0.030393901,0.03788272,0.802315698,0.422370364,"1.031 (0.957 ,1.11)"
Age<65,Winter,1088,CO,0,0.001049462,0.024194446,0.043376164,0.965401678,"1.001 (0.955 ,1.05)"
Age<65,Winter,1088,CO,1,0.025170965,0.024244903,1.038196151,0.299178744,"1.025 (0.978 ,1.075)"
Age<65,Winter,1088,CO,2,-0.029391428,0.025321012,-1.160752511,0.245742561,"0.971 (0.924 ,1.02)"
Age<65,Winter,1088,CO,3,-0.016699755,0.025397595,-0.657532908,0.510838319,"0.983 (0.936 ,1.034)"
Age<65,Winter,1088,CO,4,0.001555599,0.025951285,0.05994305,0.952200993,"1.002 (0.952 ,1.054)"
Age<65,Winter,1088,NO,0,-0.008438539,0.01903847,-0.443236205,0.657594894,"0.992 (0.955 ,1.029)"
Age<65,Winter,1088,NO,1,0.031378409,0.018817474,1.667514447,0.095412154,"1.032 (0.995 ,1.071)"
Age<65,Winter,1088,NO,2,-0.01338546,0.019748495,-0.677796483,0.497900741,"0.987 (0.949 ,1.026)"
Age<65,Winter,1088,NO,3,-0.013923476,0.020184947,-0.689795018,0.490323102,"0.986 (0.948 ,1.026)"
Age<65,Winter,1088,NO,4,0.003468868,0.020300381,0.170877002,0.86432048,"1.003 (0.964 ,1.044)"
Age<65,Winter,1088,NO2,0,-0.017534033,0.048552822,-0.361133148,0.717999914,"0.983 (0.893 ,1.081)"
Age<65,Winter,1088,NO2,1,0.069395962,0.048425585,1.433043353,0.151845448,"1.072 (0.975 ,1.179)"
Age<65,Winter,1088,NO2,2,-0.035986242,0.049058881,-0.733531657,0.463234227,"0.965 (0.876 ,1.062)"
Age<65,Winter,1088,NO2,3,-0.029695388,0.049770269,-0.596649139,0.550741657,"0.971 (0.881 ,1.07)"
Age<65,Winter,1088,NO2,4,0.016158594,0.050341647,0.320978655,0.748226567,"1.016 (0.921 ,1.122)"
Age<65,Winter,1088,O3,0,0.018840297,0.080090607,0.235237288,0.814024566,"1.019 (0.871 ,1.192)"
Age<65,Winter,1088,O3,1,-0.178758546,0.08126522,-2.199693124,0.027828675,"0.836 (0.713 ,0.981)"
Age<65,Winter,1088,O3,2,0.000443669,0.08142279,0.00544895,0.995652389,"1 (0.853 ,1.174)"
Age<65,Winter,1088,O3,3,-0.050758126,0.081975763,-0.619184554,0.535794786,"0.951 (0.809 ,1.116)"
Age<65,Winter,1088,O3,4,-0.17210788,0.084689813,-2.032214666,0.042131929,"0.842 (0.713 ,0.994)"
Age<65,Winter,1088,PM25,0,-0.009560508,0.02990135,-0.31973499,0.749169233,"0.99 (0.934 ,1.05)"
Age<65,Winter,1088,PM25,1,0.062194042,0.0293977,2.115609141,0.034378064,"1.064 (1.005 ,1.127)"
Age<65,Winter,1088,PM25,2,0.007221278,0.029457818,0.245139625,0.806348323,"1.007 (0.951 ,1.067)"
Age<65,Winter,1088,PM25,3,0.02396725,0.02923588,0.819788917,0.41233645,"1.024 (0.967 ,1.085)"
Age<65,Winter,1088,PM25,4,0.002787549,0.031529829,0.088409909,0.929550886,"1.003 (0.943 ,1.067)"
Age>=65,All Season,5524,CO,0,-0.007319303,0.014619093,-0.500667361,0.616605247,"0.993 (0.965 ,1.022)"
Age>=65,All Season,5524,CO,1,0.013684867,0.014722833,0.929499547,0.35263026,"1.014 (0.985 ,1.043)"
Age>=65,All Season,5524,CO,2,0.013373451,0.015061364,0.887930921,0.374577911,"1.013 (0.984 ,1.044)"
Age>=65,All Season,5524,CO,3,-0.013260278,0.015501095,-0.855441361,0.392306854,"0.987 (0.957 ,1.017)"
Age>=65,All Season,5524,CO,4,0.007000081,0.015507715,0.451393448,0.651706005,"1.007 (0.977 ,1.038)"
Age>=65,All Season,5524,NO,0,-0.008777296,0.012000191,-0.731429685,0.464516739,"0.991 (0.968 ,1.015)"
Age>=65,All Season,5524,NO,1,0.012903806,0.011800933,1.093456417,0.274193455,"1.013 (0.99 ,1.037)"
Age>=65,All Season,5524,NO,2,0.003013596,0.01231883,0.244633307,0.806740372,"1.003 (0.979 ,1.028)"
Age>=65,All Season,5524,NO,3,-0.019129386,0.012818297,-1.492350073,0.135607396,"0.981 (0.957 ,1.006)"
Age>=65,All Season,5524,NO,4,0.00098537,0.012687555,0.077664292,0.938095099,"1.001 (0.976 ,1.026)"
Age>=65,All Season,5524,NO2,0,0.002925654,0.020507287,0.142664121,0.886555454,"1.003 (0.963 ,1.044)"
Age>=65,All Season,5524,NO2,1,0.037278785,0.020577941,1.811589614,0.070049631,"1.038 (0.997 ,1.081)"
Age>=65,All Season,5524,NO2,2,0.022472487,0.020980912,1.071091989,0.28412807,"1.023 (0.982 ,1.066)"
Age>=65,All Season,5524,NO2,3,-0.002588488,0.021304775,-0.121498046,0.903296562,"0.997 (0.957 ,1.04)"
Age>=65,All Season,5524,NO2,4,0.02487205,0.021649835,1.148833282,0.250624733,"1.025 (0.983 ,1.07)"
Age>=65,All Season,5524,O3,0,0.01514301,0.023192357,0.652931045,0.513800734,"1.015 (0.97 ,1.062)"
Age>=65,All Season,5524,O3,1,-0.007244265,0.023445712,-0.308980356,0.75733647,"0.993 (0.948 ,1.039)"
Age>=65,All Season,5524,O3,2,0.005894504,0.023668224,0.24904715,0.80332431,"1.006 (0.96 ,1.054)"
Age>=65,All Season,5524,O3,3,0.024348256,0.023923537,1.017753158,0.308795278,"1.025 (0.978 ,1.074)"
Age>=65,All Season,5524,O3,4,-0.006796061,0.02443548,-0.278122657,0.780918204,"0.993 (0.947 ,1.042)"
Age>=65,All Season,5524,PM25,0,0.005913863,0.014897721,0.396964285,0.691393797,"1.006 (0.977 ,1.036)"
Age>=65,All Season,5524,PM25,1,0.011037211,0.015263048,0.723132827,0.469598283,"1.011 (0.981 ,1.042)"
Age>=65,All Season,5524,PM25,2,-0.002403086,0.015693115,-0.153129936,0.878295809,"0.998 (0.967 ,1.029)"
Age>=65,All Season,5524,PM25,3,-0.011494866,0.016041343,-0.716577499,0.473634832,"0.989 (0.958 ,1.02)"
Age>=65,All Season,5524,PM25,4,0.013856954,0.01572907,0.880977308,0.378330102,"1.014 (0.983 ,1.046)"
Age>=65,Spring,1460,CO,0,0.038161294,0.031306981,1.218938786,0.222867427,"1.039 (0.977 ,1.105)"
Age>=65,Spring,1460,CO,1,0.042067162,0.030876839,1.36241805,0.17306599,"1.043 (0.982 ,1.108)"
Age>=65,Spring,1460,CO,2,0.047788483,0.032108012,1.488366295,0.13665432,"1.049 (0.985 ,1.117)"
Age>=65,Spring,1460,CO,3,0.033808081,0.031908973,1.059516423,0.289364654,"1.034 (0.972 ,1.101)"
Age>=65,Spring,1460,CO,4,0.025999062,0.033481763,0.776514143,0.437445474,"1.026 (0.961 ,1.096)"
Age>=65,Spring,1460,NO,0,0.03651737,0.02984442,1.223591233,0.221106469,"1.037 (0.978 ,1.1)"
Age>=65,Spring,1460,NO,1,0.029589975,0.028950599,1.022085047,0.30674065,"1.03 (0.973 ,1.09)"
Age>=65,Spring,1460,NO,2,0.048249784,0.030229492,1.596116235,0.110462845,"1.049 (0.989 ,1.113)"
Age>=65,Spring,1460,NO,3,0.036620394,0.030109469,1.216241762,0.223892839,"1.037 (0.978 ,1.1)"
Age>=65,Spring,1460,NO,4,0.036864795,0.031708401,1.162619199,0.244984038,"1.038 (0.975 ,1.104)"
Age>=65,Spring,1460,NO2,0,0.069494176,0.039234023,1.771273245,0.076515274,"1.072 (0.993 ,1.158)"
Age>=65,Spring,1460,NO2,1,0.073915347,0.039173845,1.88685452,0.059179896,"1.077 (0.997 ,1.163)"
Age>=65,Spring,1460,NO2,2,0.068958263,0.040381237,1.707680813,0.087695584,"1.071 (0.99 ,1.16)"
Age>=65,Spring,1460,NO2,3,0.050474975,0.041039403,1.229914957,0.218728953,"1.052 (0.97 ,1.14)"
Age>=65,Spring,1460,NO2,4,0.056169851,0.042254611,1.329318859,0.183742795,"1.058 (0.974 ,1.149)"
Age>=65,Spring,1460,O3,0,-0.041503253,0.0502347,-0.826186933,0.40869806,"0.959 (0.869 ,1.059)"
Age>=65,Spring,1460,O3,1,-0.02231626,0.050162222,-0.44488181,0.656405169,"0.978 (0.886 ,1.079)"
Age>=65,Spring,1460,O3,2,-0.05188642,0.050988123,-1.01761776,0.308859644,"0.949 (0.859 ,1.049)"
Age>=65,Spring,1460,O3,3,-0.051678375,0.051811192,-0.997436526,0.318552669,"0.95 (0.858 ,1.051)"
Age>=65,Spring,1460,O3,4,-0.103893386,0.052693245,-1.971664212,0.048647952,"0.901 (0.813 ,0.999)"
Age>=65,Spring,1460,PM25,0,0.026435985,0.031077038,0.850659745,0.394958391,"1.027 (0.966 ,1.091)"
Age>=65,Spring,1460,PM25,1,-0.011490683,0.031229933,-0.367938137,0.712919362,"0.989 (0.93 ,1.051)"
Age>=65,Spring,1460,PM25,2,-0.011215234,0.032455292,-0.345559474,0.729673807,"0.989 (0.928 ,1.054)"
Age>=65,Spring,1460,PM25,3,0.013625872,0.032632796,0.41755148,0.676275078,"1.014 (0.951 ,1.081)"
Age>=65,Spring,1460,PM25,4,0.023298888,0.033048896,0.704982337,0.480821229,"1.024 (0.959 ,1.092)"
Age>=65,Summer,1357,CO,0,0.011569558,0.059735098,0.193681068,0.846425617,"1.012 (0.9 ,1.137)"
Age>=65,Summer,1357,CO,1,0.053593112,0.061321053,0.873975734,0.382131469,"1.055 (0.936 ,1.19)"
Age>=65,Summer,1357,CO,2,-0.023764249,0.061221187,-0.388170344,0.697889978,"0.977 (0.866 ,1.101)"
Age>=65,Summer,1357,CO,3,0.017898911,0.062968504,0.284251807,0.776217416,"1.018 (0.9 ,1.152)"
Age>=65,Summer,1357,CO,4,0.107727714,0.06448777,1.67051386,0.09481774,"1.114 (0.982 ,1.264)"
Age>=65,Summer,1357,NO,0,0.08530223,0.12258357,0.695870008,0.486510242,"1.089 (0.856 ,1.385)"
Age>=65,Summer,1357,NO,1,0.100301171,0.124844448,0.803409144,0.421738291,"1.106 (0.866 ,1.412)"
Age>=65,Summer,1357,NO,2,-0.114430626,0.129851963,-0.881239096,0.378188423,"0.892 (0.691 ,1.15)"
Age>=65,Summer,1357,NO,3,0.081623913,0.128514102,0.635135846,0.52533982,"1.085 (0.843 ,1.396)"
Age>=65,Summer,1357,NO,4,0.22210424,0.124855351,1.77889244,0.075257398,"1.249 (0.978 ,1.595)"
Age>=65,Summer,1357,NO2,0,0.078751568,0.084710414,0.929656272,0.352549082,"1.082 (0.916 ,1.277)"
Age>=65,Summer,1357,NO2,1,0.140138931,0.086319049,1.62349949,0.104482672,"1.15 (0.971 ,1.362)"
Age>=65,Summer,1357,NO2,2,0.044592488,0.087837652,0.507669405,0.611685208,"1.046 (0.88 ,1.242)"
Age>=65,Summer,1357,NO2,3,0.083634484,0.088397704,0.946116025,0.344089411,"1.087 (0.914 ,1.293)"
Age>=65,Summer,1357,NO2,4,0.227522401,0.089435732,2.5439765,0.010959846,"1.255 (1.054 ,1.496)"
Age>=65,Summer,1357,O3,0,0.018732247,0.065116557,0.287672564,0.773597393,"1.019 (0.897 ,1.158)"
Age>=65,Summer,1357,O3,1,0.017440265,0.066230178,0.263328078,0.79229772,"1.018 (0.894 ,1.159)"
Age>=65,Summer,1357,O3,2,0.144104667,0.066158105,2.178186134,0.029392182,"1.155 (1.015 ,1.315)"
Age>=65,Summer,1357,O3,3,0.079457615,0.067252032,1.181490169,0.237408057,"1.083 (0.949 ,1.235)"
Age>=65,Summer,1357,O3,4,0.05652392,0.06807702,0.830293684,0.406372758,"1.058 (0.926 ,1.209)"
Age>=65,Summer,1357,PM25,0,0.036602024,0.032774163,1.116795069,0.264081958,"1.037 (0.973 ,1.106)"
Age>=65,Summer,1357,PM25,1,0.030559242,0.034668966,0.88145811,0.378069918,"1.031 (0.963 ,1.104)"
Age>=65,Summer,1357,PM25,2,0.008558508,0.035668246,0.239947532,0.810370932,"1.009 (0.94 ,1.082)"
Age>=65,Summer,1357,PM25,3,0.047617303,0.034888397,1.364846401,0.172301331,"1.049 (0.979 ,1.123)"
Age>=65,Summer,1357,PM25,4,0.02278647,0.033514822,0.679892313,0.496572649,"1.023 (0.958 ,1.093)"
Age>=65,Autumn,1320,CO,0,-0.053943718,0.039223992,-1.375273532,0.169046659,"0.947 (0.877 ,1.023)"
Age>=65,Autumn,1320,CO,1,-0.005740571,0.039948949,-0.143697669,0.885739212,"0.994 (0.919 ,1.075)"
Age>=65,Autumn,1320,CO,2,-0.042430573,0.040686408,-1.042868477,0.297009211,"0.958 (0.885 ,1.038)"
Age>=65,Autumn,1320,CO,3,-0.112658029,0.042526179,-2.649145357,0.008069562,"0.893 (0.822 ,0.971)"
Age>=65,Autumn,1320,CO,4,-0.091452272,0.042333915,-2.160260212,0.030752531,"0.913 (0.84 ,0.992)"
Age>=65,Autumn,1320,NO,0,-0.057705646,0.039335573,-1.467009155,0.142373565,"0.944 (0.874 ,1.02)"
Age>=65,Autumn,1320,NO,1,0.025904066,0.039499637,0.655805176,0.511949485,"1.026 (0.95 ,1.109)"
Age>=65,Autumn,1320,NO,2,-0.062636418,0.041292607,-1.516891816,0.129294,"0.939 (0.866 ,1.018)"
Age>=65,Autumn,1320,NO,3,-0.127800217,0.04457055,-2.867369067,0.004139,"0.88 (0.806 ,0.96)"
Age>=65,Autumn,1320,NO,4,-0.113075775,0.044599817,-2.535341685,0.011233769,"0.893 (0.818 ,0.975)"
Age>=65,Autumn,1320,NO2,0,-0.106903841,0.061928339,-1.72625074,0.084302313,"0.899 (0.796 ,1.015)"
Age>=65,Autumn,1320,NO2,1,-0.005504931,0.062331153,-0.088317496,0.929624333,"0.995 (0.88 ,1.124)"
Age>=65,Autumn,1320,NO2,2,-0.076612746,0.063841019,-1.200055184,0.230117909,"0.926 (0.817 ,1.05)"
Age>=65,Autumn,1320,NO2,3,-0.18844148,0.066636779,-2.827889976,0.004685591,"0.828 (0.727 ,0.944)"
Age>=65,Autumn,1320,NO2,4,-0.133172731,0.06565703,-2.028308805,0.042528741,"0.875 (0.77 ,0.996)"
Age>=65,Autumn,1320,O3,0,0.114774378,0.066382838,1.72897668,0.083813269,"1.122 (0.985 ,1.277)"
Age>=65,Autumn,1320,O3,1,0.006357808,0.067955729,0.09355809,0.925460203,"1.006 (0.881 ,1.15)"
Age>=65,Autumn,1320,O3,2,-0.009429424,0.068667684,-0.137319681,0.890778115,"0.991 (0.866 ,1.133)"
Age>=65,Autumn,1320,O3,3,0.149012162,0.067062293,2.221996238,0.02628356,"1.161 (1.018 ,1.324)"
Age>=65,Autumn,1320,O3,4,0.14435582,0.069455552,2.078391358,0.037673328,"1.155 (1.008 ,1.324)"
Age>=65,Autumn,1320,PM25,0,-0.01671326,0.032922677,-0.507651913,0.611697477,"0.983 (0.922 ,1.049)"
Age>=65,Autumn,1320,PM25,1,0.004655982,0.032330264,0.144013128,0.885490103,"1.005 (0.943 ,1.07)"
Age>=65,Autumn,1320,PM25,2,-0.026508723,0.032909636,-0.805500333,0.420531014,"0.974 (0.913 ,1.039)"
Age>=65,Autumn,1320,PM25,3,-0.03127734,0.033466718,-0.934580448,0.350004559,"0.969 (0.908 ,1.035)"
Age>=65,Autumn,1320,PM25,4,-0.002863401,0.034388395,-0.083266498,0.933639639,"0.997 (0.932 ,1.067)"
Age>=65,Winter,1387,CO,0,-0.019117553,0.021533678,-0.887797857,0.374649496,"0.981 (0.941 ,1.023)"
Age>=65,Winter,1387,CO,1,0.00164425,0.021897492,0.075088527,0.940144276,"1.002 (0.96 ,1.046)"
Age>=65,Winter,1387,CO,2,0.016688334,0.022167615,0.752824932,0.451555122,"1.017 (0.974 ,1.062)"
Age>=65,Winter,1387,CO,3,-0.019452037,0.023087669,-0.842529279,0.399491758,"0.981 (0.937 ,1.026)"
Age>=65,Winter,1387,CO,4,0.011819826,0.022504335,0.525224404,0.599427202,"1.012 (0.968 ,1.058)"
Age>=65,Winter,1387,NO,0,-0.017682958,0.016958571,-1.042715072,0.297080275,"0.982 (0.95 ,1.016)"
Age>=65,Winter,1387,NO,1,0.009325929,0.016585988,0.562277553,0.57392693,"1.009 (0.977 ,1.043)"
Age>=65,Winter,1387,NO,2,0.000702829,0.017352458,0.040503132,0.96769201,"1.001 (0.967 ,1.035)"
Age>=65,Winter,1387,NO,3,-0.032153078,0.01832853,-1.754263904,0.079385298,"0.968 (0.934 ,1.004)"
Age>=65,Winter,1387,NO,4,0.002618971,0.017552872,0.149204699,0.881392112,"1.003 (0.969 ,1.038)"
Age>=65,Winter,1387,NO2,0,-0.054457685,0.043281924,-1.258208524,0.208316353,"0.947 (0.87 ,1.031)"
Age>=65,Winter,1387,NO2,1,0.020186161,0.043465369,0.464419407,0.642347288,"1.02 (0.937 ,1.111)"
Age>=65,Winter,1387,NO2,2,0.009350555,0.0449778,0.207892672,0.835312771,"1.009 (0.924 ,1.102)"
Age>=65,Winter,1387,NO2,3,-0.031993385,0.045293907,-0.706350747,0.479970042,"0.969 (0.886 ,1.058)"
Age>=65,Winter,1387,NO2,4,0.022134248,0.045405862,0.487475569,0.625921352,"1.022 (0.935 ,1.118)"
Age>=65,Winter,1387,O3,0,0.000596727,0.070804339,0.008427829,0.993275645,"1.001 (0.871 ,1.15)"
Age>=65,Winter,1387,O3,1,-0.108694009,0.071980338,-1.510051395,0.13103031,"0.897 (0.779 ,1.033)"
Age>=65,Winter,1387,O3,2,-0.028220553,0.072933778,-0.386933922,0.698805128,"0.972 (0.843 ,1.122)"
Age>=65,Winter,1387,O3,3,0.023201298,0.073315785,0.31645706,0.751655613,"1.023 (0.886 ,1.182)"
Age>=65,Winter,1387,O3,4,-0.102180063,0.074521026,-1.371157491,0.170325866,"0.903 (0.78 ,1.045)"
Age>=65,Winter,1387,PM25,0,-0.009511676,0.02508525,-0.379174067,0.704558608,"0.991 (0.943 ,1.04)"
Age>=65,Winter,1387,PM25,1,0.02123684,0.026226302,0.809753503,0.418081861,"1.021 (0.97 ,1.075)"
Age>=65,Winter,1387,PM25,2,0.013133826,0.026862336,0.488930875,0.624890636,"1.013 (0.961 ,1.068)"
Age>=65,Winter,1387,PM25,3,-0.052585391,0.028633789,-1.83648035,0.066286646,"0.949 (0.897 ,1.004)"
Age>=65,Winter,1387,PM25,4,0.012149448,0.026969293,0.450491891,0.6523558,"1.012 (0.96 ,1.067)"
STEMI,All Season,4459,CO,0,0.00078959,0.015696004,0.050305165,0.959879208,"1.001 (0.97 ,1.032)"
STEMI,All Season,4459,CO,1,0.004436798,0.015844197,0.280026674,0.77945704,"1.004 (0.974 ,1.036)"
STEMI,All Season,4459,CO,2,0.010901279,0.01610609,0.67684206,0.498506169,"1.011 (0.98 ,1.043)"
STEMI,All Season,4459,CO,3,-0.003484919,0.01660834,-0.209829488,0.833800757,"0.997 (0.965 ,1.029)"
STEMI,All Season,4459,CO,4,0.005933375,0.016851043,0.352107306,0.724757789,"1.006 (0.973 ,1.04)"
STEMI,All Season,4459,NO,0,-0.003736981,0.012919251,-0.289256772,0.77238489,"0.996 (0.971 ,1.022)"
STEMI,All Season,4459,NO,1,0.006570536,0.012913582,0.508808176,0.610886688,"1.007 (0.981 ,1.032)"
STEMI,All Season,4459,NO,2,0.009674754,0.013242811,0.730566507,0.465043976,"1.01 (0.984 ,1.036)"
STEMI,All Season,4459,NO,3,-0.008032076,0.013843438,-0.580208219,0.561774212,"0.992 (0.965 ,1.019)"
STEMI,All Season,4459,NO,4,-0.00555878,0.014261624,-0.389771863,0.696705251,"0.994 (0.967 ,1.023)"
STEMI,All Season,4459,NO2,0,0.006431078,0.022805878,0.281992101,0.777949567,"1.006 (0.962 ,1.052)"
STEMI,All Season,4459,NO2,1,0.025292294,0.022930352,1.103005069,0.270024964,"1.026 (0.981 ,1.073)"
STEMI,All Season,4459,NO2,2,0.024752046,0.023166985,1.068418962,0.285331567,"1.025 (0.98 ,1.073)"
STEMI,All Season,4459,NO2,3,0.007505521,0.023519358,0.319121013,0.74963475,"1.008 (0.962 ,1.055)"
STEMI,All Season,4459,NO2,4,0.016801558,0.023900266,0.702986223,0.482064335,"1.017 (0.97 ,1.066)"
STEMI,All Season,4459,O3,0,-0.004762461,0.025932314,-0.183649667,0.854288297,"0.995 (0.946 ,1.047)"
STEMI,All Season,4459,O3,1,-0.018908724,0.02632103,-0.718388449,0.472517807,"0.981 (0.932 ,1.033)"
STEMI,All Season,4459,O3,2,-0.007098967,0.026598325,-0.266895279,0.789549791,"0.993 (0.942 ,1.046)"
STEMI,All Season,4459,O3,3,0.008251471,0.026738462,0.308599325,0.757626335,"1.008 (0.957 ,1.063)"
STEMI,All Season,4459,O3,4,-0.011942738,0.027345652,-0.436732601,0.662305283,"0.988 (0.937 ,1.043)"
STEMI,All Season,4459,PM25,0,-0.014130198,0.016660787,-0.848111085,0.396376109,"0.986 (0.954 ,1.019)"
STEMI,All Season,4459,PM25,1,-0.004232058,0.017316404,-0.244395902,0.806924215,"0.996 (0.963 ,1.03)"
STEMI,All Season,4459,PM25,2,-0.000256338,0.017194899,-0.01490778,0.988105753,"1 (0.967 ,1.034)"
STEMI,All Season,4459,PM25,3,0.013661121,0.017474668,0.781767155,0.434351427,"1.014 (0.98 ,1.049)"
STEMI,All Season,4459,PM25,4,0.015148684,0.017521294,0.864587094,0.387265459,"1.015 (0.981 ,1.051)"
STEMI,Spring,1108,CO,0,0.02734374,0.035695069,0.766036892,0.443654351,"1.028 (0.958 ,1.102)"
STEMI,Spring,1108,CO,1,0.035098721,0.035061172,1.001070962,0.316792503,"1.036 (0.967 ,1.109)"
STEMI,Spring,1108,CO,2,0.059967603,0.035140803,1.706494981,0.08791596,"1.062 (0.991 ,1.138)"
STEMI,Spring,1108,CO,3,0.075031989,0.035338775,2.123219885,0.03373543,"1.078 (1.006 ,1.155)"
STEMI,Spring,1108,CO,4,0.039697169,0.036610278,1.084317621,0.278223995,"1.04 (0.968 ,1.118)"
STEMI,Spring,1108,NO,0,0.018831564,0.034176681,0.55100622,0.58162941,"1.019 (0.953 ,1.09)"
STEMI,Spring,1108,NO,1,0.038045659,0.033342055,1.141071201,0.253840294,"1.039 (0.973 ,1.109)"
STEMI,Spring,1108,NO,2,0.082756307,0.032997239,2.507976734,0.012142466,"1.086 (1.018 ,1.159)"
STEMI,Spring,1108,NO,3,0.087335864,0.032604978,2.678605217,0.00739295,"1.091 (1.024 ,1.163)"
STEMI,Spring,1108,NO,4,0.040244771,0.035444378,1.135434552,0.25619329,"1.041 (0.971 ,1.116)"
STEMI,Spring,1108,NO2,0,0.075549451,0.045669942,1.654248918,0.098076947,"1.078 (0.986 ,1.179)"
STEMI,Spring,1108,NO2,1,0.094574296,0.045191853,2.092728906,0.036373361,"1.099 (1.006 ,1.201)"
STEMI,Spring,1108,NO2,2,0.129078839,0.045639266,2.828240893,0.004680457,"1.138 (1.04 ,1.244)"
STEMI,Spring,1108,NO2,3,0.105554739,0.046157605,2.286833099,0.022205567,"1.111 (1.015 ,1.217)"
STEMI,Spring,1108,NO2,4,0.049998436,0.048021213,1.041173951,0.297794823,"1.051 (0.957 ,1.155)"
STEMI,Spring,1108,O3,0,-0.068641919,0.05750055,-1.193761087,0.232571437,"0.934 (0.834 ,1.045)"
STEMI,Spring,1108,O3,1,-0.049863427,0.058213758,-0.856557429,0.391689522,"0.951 (0.849 ,1.066)"
STEMI,Spring,1108,O3,2,-0.141941446,0.058469362,-2.427620923,0.015198219,"0.868 (0.774 ,0.973)"
STEMI,Spring,1108,O3,3,-0.118724459,0.059377718,-1.999478298,0.045556628,"0.888 (0.79 ,0.998)"
STEMI,Spring,1108,O3,4,-0.107473712,0.061438917,-1.749277462,0.08024307,"0.898 (0.796 ,1.013)"
STEMI,Spring,1108,PM25,0,0.007340507,0.036455969,0.201352667,0.840422823,"1.007 (0.938 ,1.082)"
STEMI,Spring,1108,PM25,1,0.030162864,0.03771714,0.799712382,0.423877457,"1.031 (0.957 ,1.11)"
STEMI,Spring,1108,PM25,2,0.066534592,0.036058691,1.845174912,0.065012099,"1.069 (0.996 ,1.147)"
STEMI,Spring,1108,PM25,3,0.069462968,0.036363091,1.910260299,0.056099707,"1.072 (0.998 ,1.151)"
STEMI,Spring,1108,PM25,4,0.040598148,0.037582939,1.080228106,0.280040616,"1.041 (0.967 ,1.121)"
STEMI,Summer,1135,CO,0,-0.008062708,0.06375594,-0.126462071,0.899366171,"0.992 (0.875 ,1.124)"
STEMI,Summer,1135,CO,1,0.007887221,0.064574202,0.122141977,0.902786578,"1.008 (0.888 ,1.144)"
STEMI,Summer,1135,CO,2,-0.009503801,0.064749411,-0.146778181,0.883307108,"0.991 (0.872 ,1.125)"
STEMI,Summer,1135,CO,3,0.018992382,0.067191394,0.282660937,0.777436764,"1.019 (0.893 ,1.163)"
STEMI,Summer,1135,CO,4,0.027645499,0.068097235,0.405970956,0.684763941,"1.028 (0.9 ,1.175)"
STEMI,Summer,1135,NO,0,0.116227336,0.132033068,0.880289596,0.378702447,"1.123 (0.867 ,1.455)"
STEMI,Summer,1135,NO,1,0.063425985,0.134372281,0.472016881,0.63691474,"1.065 (0.819 ,1.387)"
STEMI,Summer,1135,NO,2,-0.096958959,0.135341092,-0.716404443,0.473741652,"0.908 (0.696 ,1.183)"
STEMI,Summer,1135,NO,3,-0.009840222,0.137618643,-0.071503554,0.942996996,"0.99 (0.756 ,1.297)"
STEMI,Summer,1135,NO,4,0.022224779,0.138412653,0.16056898,0.872432888,"1.022 (0.78 ,1.341)"
STEMI,Summer,1135,NO2,0,0.029463914,0.091180269,0.323139147,0.746589864,"1.03 (0.861 ,1.231)"
STEMI,Summer,1135,NO2,1,0.013257806,0.092991984,0.142569339,0.886630314,"1.013 (0.845 ,1.216)"
STEMI,Summer,1135,NO2,2,-0.043734444,0.09438955,-0.463339896,0.643120753,"0.957 (0.796 ,1.152)"
STEMI,Summer,1135,NO2,3,0.038543502,0.095394466,0.404043382,0.686180818,"1.039 (0.862 ,1.253)"
STEMI,Summer,1135,NO2,4,0.017521472,0.09753293,0.179646733,0.857429914,"1.018 (0.841 ,1.232)"
STEMI,Summer,1135,O3,0,-0.008196212,0.07149619,-0.114638441,0.908731709,"0.992 (0.862 ,1.141)"
STEMI,Summer,1135,O3,1,-0.017410431,0.072659902,-0.239615397,0.810628427,"0.983 (0.852 ,1.133)"
STEMI,Summer,1135,O3,2,0.077029512,0.072842193,1.057484803,0.290290387,"1.08 (0.936 ,1.246)"
STEMI,Summer,1135,O3,3,0.074368538,0.072512889,1.025590611,0.305084595,"1.077 (0.934 ,1.242)"
STEMI,Summer,1135,O3,4,0.053053672,0.073807163,0.718814671,0.472255117,"1.054 (0.912 ,1.219)"
STEMI,Summer,1135,PM25,0,-0.025193812,0.037059389,-0.679822651,0.496616762,"0.975 (0.907 ,1.049)"
STEMI,Summer,1135,PM25,1,-0.07435409,0.040774053,-1.82356389,0.06821803,"0.928 (0.857 ,1.006)"
STEMI,Summer,1135,PM25,2,-0.052035868,0.0387618,-1.342452311,0.179449383,"0.949 (0.88 ,1.024)"
STEMI,Summer,1135,PM25,3,0.024177652,0.038993667,0.620040487,0.535231132,"1.024 (0.949 ,1.106)"
STEMI,Summer,1135,PM25,4,-0.025663428,0.038732681,-0.66257816,0.507600762,"0.975 (0.903 ,1.052)"
STEMI,Autumn,1096,CO,0,0.017006187,0.040251919,0.422493819,0.672664611,"1.017 (0.94 ,1.101)"
STEMI,Autumn,1096,CO,1,-0.03670192,0.041740568,-0.879286539,0.379245933,"0.964 (0.888 ,1.046)"
STEMI,Autumn,1096,CO,2,-0.047197196,0.042765982,-1.103615406,0.269760005,"0.954 (0.877 ,1.037)"
STEMI,Autumn,1096,CO,3,-0.062919399,0.044207647,-1.423269586,0.15465802,"0.939 (0.861 ,1.024)"
STEMI,Autumn,1096,CO,4,-0.039761798,0.044157303,-0.900458023,0.367876555,"0.961 (0.881 ,1.048)"
STEMI,Autumn,1096,NO,0,0.025704097,0.039398846,0.652407359,0.514138418,"1.026 (0.95 ,1.108)"
STEMI,Autumn,1096,NO,1,-0.057565626,0.042286598,-1.36132082,0.173412326,"0.944 (0.869 ,1.026)"
STEMI,Autumn,1096,NO,2,-0.061504419,0.043254776,-1.421910487,0.155052238,"0.94 (0.864 ,1.024)"
STEMI,Autumn,1096,NO,3,-0.079322326,0.045207505,-1.754627402,0.079323061,"0.924 (0.845 ,1.009)"
STEMI,Autumn,1096,NO,4,-0.076458921,0.04545647,-1.682025026,0.092563987,"0.926 (0.847 ,1.013)"
STEMI,Autumn,1096,NO2,0,-0.050103058,0.065115273,-0.76945171,0.441625201,"0.951 (0.837 ,1.081)"
STEMI,Autumn,1096,NO2,1,-0.096708807,0.066971402,-1.444031392,0.148730145,"0.908 (0.796 ,1.035)"
STEMI,Autumn,1096,NO2,2,-0.08846911,0.068466256,-1.292156391,0.19630299,"0.915 (0.8 ,1.047)"
STEMI,Autumn,1096,NO2,3,-0.122817537,0.071406425,-1.719978791,0.085436297,"0.884 (0.769 ,1.017)"
STEMI,Autumn,1096,NO2,4,-0.077224232,0.070246648,-1.099329775,0.271624249,"0.926 (0.807 ,1.062)"
STEMI,Autumn,1096,O3,0,0.001868835,0.073702387,0.02535651,0.9797706,"1.002 (0.867 ,1.158)"
STEMI,Autumn,1096,O3,1,0.012747225,0.074883002,0.170228558,0.864830393,"1.013 (0.875 ,1.173)"
STEMI,Autumn,1096,O3,2,0.055403892,0.074410472,0.744571166,0.456531004,"1.057 (0.914 ,1.223)"
STEMI,Autumn,1096,O3,3,0.165023519,0.075176271,2.195154377,0.028152526,"1.179 (1.018 ,1.367)"
STEMI,Autumn,1096,O3,4,0.116453766,0.077687005,1.499012161,0.133870477,"1.124 (0.965 ,1.308)"
STEMI,Autumn,1096,PM25,0,0.001347507,0.034854202,0.038661261,0.96916046,"1.001 (0.935 ,1.072)"
STEMI,Autumn,1096,PM25,1,-0.00727246,0.035243549,-0.206348695,0.836518544,"0.993 (0.926 ,1.064)"
STEMI,Autumn,1096,PM25,2,-0.014989874,0.036234963,-0.413685367,0.679104545,"0.985 (0.918 ,1.058)"
STEMI,Autumn,1096,PM25,3,0.024070082,0.035984507,0.668901258,0.503558467,"1.024 (0.955 ,1.099)"
STEMI,Autumn,1096,PM25,4,0.071746381,0.036548532,1.963044112,0.049641049,"1.074 (1 ,1.154)"
STEMI,Winter,1120,CO,0,-0.015709482,0.023266004,-0.67521188,0.49954116,"0.984 (0.941 ,1.03)"
STEMI,Winter,1120,CO,1,0.001910655,0.023476369,0.081386297,0.935134746,"1.002 (0.957 ,1.049)"
STEMI,Winter,1120,CO,2,0.006765902,0.024039755,0.2814464,0.778368033,"1.007 (0.96 ,1.055)"
STEMI,Winter,1120,CO,3,-0.034963262,0.025236785,-1.385408717,0.165927527,"0.966 (0.919 ,1.015)"
STEMI,Winter,1120,CO,4,-0.004981503,0.025335099,-0.196624583,0.844121332,"0.995 (0.947 ,1.046)"
STEMI,Winter,1120,NO,0,-0.019322758,0.018356938,-1.052613302,0.292518258,"0.981 (0.946 ,1.017)"
STEMI,Winter,1120,NO,1,0.011745351,0.017965764,0.653762995,0.513264511,"1.012 (0.977 ,1.048)"
STEMI,Winter,1120,NO,2,0.004684418,0.018731749,0.250079042,0.802526223,"1.005 (0.968 ,1.042)"
STEMI,Winter,1120,NO,3,-0.03697586,0.020413167,-1.811373065,0.070083122,"0.964 (0.926 ,1.003)"
STEMI,Winter,1120,NO,4,-0.014657345,0.020522676,-0.714202444,0.475102006,"0.985 (0.947 ,1.026)"
STEMI,Winter,1120,NO2,0,-0.054901753,0.047625814,-1.152773004,0.249003568,"0.947 (0.862 ,1.039)"
STEMI,Winter,1120,NO2,1,0.027280697,0.047624017,0.572834865,0.56675651,"1.028 (0.936 ,1.128)"
STEMI,Winter,1120,NO2,2,-0.014450376,0.048758998,-0.29636326,0.76695268,"0.986 (0.896 ,1.084)"
STEMI,Winter,1120,NO2,3,-0.078666871,0.05011395,-1.569759913,0.116470977,"0.924 (0.838 ,1.02)"
STEMI,Winter,1120,NO2,4,0.008998328,0.050705983,0.177460863,0.859146404,"1.009 (0.914 ,1.114)"
STEMI,Winter,1120,O3,0,0.03002053,0.079432419,0.377938011,0.705476644,"1.03 (0.882 ,1.204)"
STEMI,Winter,1120,O3,1,-0.160991008,0.081233209,-1.981837361,0.047497446,"0.851 (0.726 ,0.998)"
STEMI,Winter,1120,O3,2,-0.008722669,0.082038793,-0.106323706,0.915325524,"0.991 (0.844 ,1.164)"
STEMI,Winter,1120,O3,3,0.006608284,0.082307552,0.080287699,0.936008441,"1.007 (0.857 ,1.183)"
STEMI,Winter,1120,O3,4,-0.143639142,0.08445712,-1.700734548,0.088992845,"0.866 (0.734 ,1.022)"
STEMI,Winter,1120,PM25,0,-0.028472993,0.028295612,-1.006268873,0.31428625,"0.972 (0.919 ,1.027)"
STEMI,Winter,1120,PM25,1,0.018911026,0.029509622,0.640842687,0.521624896,"1.019 (0.962 ,1.08)"
STEMI,Winter,1120,PM25,2,-0.001547837,0.029929649,-0.051715852,0.958755106,"0.998 (0.942 ,1.059)"
STEMI,Winter,1120,PM25,3,-0.038410183,0.031048851,-1.237088713,0.21605415,"0.962 (0.906 ,1.023)"
STEMI,Winter,1120,PM25,4,-0.014657488,0.030882938,-0.474614418,0.635061828,"0.985 (0.928 ,1.047)"
NSTEMI,All Season,5352,CO,0,0.004438576,0.015166581,0.292654986,0.76978588,"1.004 (0.975 ,1.035)"
NSTEMI,All Season,5352,CO,1,0.022537034,0.015316155,1.47145509,0.141168084,"1.023 (0.993 ,1.054)"
NSTEMI,All Season,5352,CO,2,0.001457098,0.015675561,0.092953503,0.925940501,"1.001 (0.971 ,1.033)"
NSTEMI,All Season,5352,CO,3,-0.005093368,0.015860111,-0.321143306,0.748101793,"0.995 (0.964 ,1.026)"
NSTEMI,All Season,5352,CO,4,0.018922093,0.015883181,1.191328953,0.233524472,"1.019 (0.988 ,1.051)"
NSTEMI,All Season,5352,NO,0,-0.003260244,0.012537617,-0.260037015,0.794835222,"0.997 (0.973 ,1.022)"
NSTEMI,All Season,5352,NO,1,0.016722792,0.012436017,1.344706367,0.178720078,"1.017 (0.992 ,1.042)"
NSTEMI,All Season,5352,NO,2,-0.004863951,0.012894315,-0.377216703,0.706012568,"0.995 (0.97 ,1.021)"
NSTEMI,All Season,5352,NO,3,-0.0075744,0.013017125,-0.58187962,0.560647769,"0.992 (0.967 ,1.018)"
NSTEMI,All Season,5352,NO,4,0.016057683,0.012752342,1.259194792,0.207959982,"1.016 (0.991 ,1.042)"
NSTEMI,All Season,5352,NO2,0,0.003464895,0.020989421,0.165078174,0.868882452,"1.003 (0.963 ,1.046)"
NSTEMI,All Season,5352,NO2,1,0.028686813,0.02110243,1.359408002,0.174017337,"1.029 (0.987 ,1.073)"
NSTEMI,All Season,5352,NO2,2,0.005659609,0.021411168,0.26432975,0.791525838,"1.006 (0.964 ,1.049)"
NSTEMI,All Season,5352,NO2,3,-0.000360785,0.021652327,-0.016662622,0.986705766,"1 (0.958 ,1.043)"
NSTEMI,All Season,5352,NO2,4,0.028980468,0.022013458,1.316488689,0.188010072,"1.029 (0.986 ,1.075)"
NSTEMI,All Season,5352,O3,0,0.006881303,0.023530827,0.292437809,0.769951903,"1.007 (0.962 ,1.054)"
NSTEMI,All Season,5352,O3,1,-0.001714967,0.023813986,-0.072015105,0.942589887,"0.998 (0.953 ,1.046)"
NSTEMI,All Season,5352,O3,2,0.008822368,0.024066821,0.366578046,0.713933787,"1.009 (0.962 ,1.058)"
NSTEMI,All Season,5352,O3,3,-0.00423398,0.024324068,-0.17406544,0.861814034,"0.996 (0.949 ,1.044)"
NSTEMI,All Season,5352,O3,4,-0.03641076,0.024707154,-1.473693028,0.140564261,"0.964 (0.919 ,1.012)"
NSTEMI,All Season,5352,PM25,0,0.013558097,0.015362899,0.882522043,0.377494565,"1.014 (0.984 ,1.045)"
NSTEMI,All Season,5352,PM25,1,0.032782546,0.015277428,2.145815771,0.03188768,"1.033 (1.003 ,1.065)"
NSTEMI,All Season,5352,PM25,2,0.003756158,0.015690859,0.239385138,0.810806953,"1.004 (0.973 ,1.035)"
NSTEMI,All Season,5352,PM25,3,0.006185093,0.016113903,0.38383584,0.701100123,"1.006 (0.975 ,1.038)"
NSTEMI,All Season,5352,PM25,4,0.021106855,0.016095196,1.311376097,0.189730731,"1.021 (0.99 ,1.054)"
NSTEMI,Spring,1397,CO,0,0.020103634,0.031730873,0.633567015,0.526363433,"1.02 (0.959 ,1.086)"
NSTEMI,Spring,1397,CO,1,0.030781148,0.03161999,0.973471143,0.330319195,"1.031 (0.969 ,1.097)"
NSTEMI,Spring,1397,CO,2,0.05490473,0.032158044,1.707340474,0.087758787,"1.056 (0.992 ,1.125)"
NSTEMI,Spring,1397,CO,3,0.040191493,0.032737319,1.227696555,0.2195609,"1.041 (0.976 ,1.11)"
NSTEMI,Spring,1397,CO,4,0.088554213,0.033992862,2.605082561,0.009185212,"1.093 (1.022 ,1.168)"
NSTEMI,Spring,1397,NO,0,0.015781335,0.031184648,0.506061035,0.612813803,"1.016 (0.956 ,1.08)"
NSTEMI,Spring,1397,NO,1,0.00462681,0.0304692,0.151852026,0.879303647,"1.005 (0.946 ,1.066)"
NSTEMI,Spring,1397,NO,2,0.049904326,0.030661603,1.627583719,0.103613184,"1.051 (0.99 ,1.116)"
NSTEMI,Spring,1397,NO,3,0.042826845,0.031618837,1.354472485,0.175585686,"1.044 (0.981 ,1.11)"
NSTEMI,Spring,1397,NO,4,0.087076609,0.032283533,2.697245324,0.006991574,"1.091 (1.024 ,1.162)"
NSTEMI,Spring,1397,NO2,0,0.027189138,0.040235586,0.675748517,0.499200326,"1.028 (0.95 ,1.112)"
NSTEMI,Spring,1397,NO2,1,0.026803042,0.04044333,0.662730823,0.507502965,"1.027 (0.949 ,1.112)"
NSTEMI,Spring,1397,NO2,2,0.057080164,0.040885568,1.396095644,0.162685695,"1.059 (0.977 ,1.147)"
NSTEMI,Spring,1397,NO2,3,0.043587049,0.042043883,1.036703699,0.299873967,"1.045 (0.962 ,1.134)"
NSTEMI,Spring,1397,NO2,4,0.094911037,0.043280505,2.192928116,0.028312559,"1.1 (1.01 ,1.197)"
NSTEMI,Spring,1397,O3,0,-0.022006431,0.051271059,-0.429217419,0.667765008,"0.978 (0.885 ,1.082)"
NSTEMI,Spring,1397,O3,1,-0.028063932,0.05140372,-0.545951394,0.585099349,"0.972 (0.879 ,1.075)"
NSTEMI,Spring,1397,O3,2,-0.042552986,0.051869237,-0.820389666,0.411994005,"0.958 (0.866 ,1.061)"
NSTEMI,Spring,1397,O3,3,-0.06019127,0.053154545,-1.132382374,0.257473712,"0.942 (0.848 ,1.045)"
NSTEMI,Spring,1397,O3,4,-0.139642065,0.053814275,-2.594888921,0.009462149,"0.87 (0.783 ,0.966)"
NSTEMI,Spring,1397,PM25,0,0.031886255,0.031761113,1.003940076,0.315407498,"1.032 (0.97 ,1.099)"
NSTEMI,Spring,1397,PM25,1,0.011654175,0.030487847,0.382256411,0.702271183,"1.012 (0.953 ,1.074)"
NSTEMI,Spring,1397,PM25,2,-0.000861379,0.03214897,-0.026793376,0.978624536,"0.999 (0.938 ,1.064)"
NSTEMI,Spring,1397,PM25,3,0.029303642,0.033216479,0.882201934,0.377667616,"1.03 (0.965 ,1.099)"
NSTEMI,Spring,1397,PM25,4,0.068765232,0.033077126,2.078936099,0.037623224,"1.071 (1.004 ,1.143)"
NSTEMI,Summer,1288,CO,0,0.041290878,0.060066246,0.687422321,0.491816636,"1.042 (0.926 ,1.172)"
NSTEMI,Summer,1288,CO,1,0.065082055,0.061115929,1.064895123,0.286923392,"1.067 (0.947 ,1.203)"
NSTEMI,Summer,1288,CO,2,-0.003255195,0.061238984,-0.053155594,0.957607936,"0.997 (0.884 ,1.124)"
NSTEMI,Summer,1288,CO,3,0.018401918,0.062416726,0.294823505,0.76812871,"1.019 (0.901 ,1.151)"
NSTEMI,Summer,1288,CO,4,0.056742781,0.062891675,0.902230385,0.366934497,"1.058 (0.936 ,1.197)"
NSTEMI,Summer,1288,NO,0,-0.025335074,0.132165542,-0.191691978,0.84798349,"0.975 (0.752 ,1.263)"
NSTEMI,Summer,1288,NO,1,-0.009674089,0.135572999,-0.071357044,0.943113596,"0.99 (0.759 ,1.292)"
NSTEMI,Summer,1288,NO,2,-0.095672856,0.138336722,-0.691594064,0.489192291,"0.909 (0.693 ,1.192)"
NSTEMI,Summer,1288,NO,3,0.152772927,0.137762253,1.10896072,0.267447128,"1.165 (0.889 ,1.526)"
NSTEMI,Summer,1288,NO,4,0.269172165,0.133757887,2.012383507,0.044179526,"1.309 (1.007 ,1.701)"
NSTEMI,Summer,1288,NO2,0,0.007617902,0.088901779,0.08568897,0.93171367,"1.008 (0.847 ,1.199)"
NSTEMI,Summer,1288,NO2,1,0.117884018,0.089922479,1.31095161,0.189874113,"1.125 (0.943 ,1.342)"
NSTEMI,Summer,1288,NO2,2,0.028581909,0.091045112,0.313931281,0.753573232,"1.029 (0.861 ,1.23)"
NSTEMI,Summer,1288,NO2,3,0.132920436,0.091808053,1.447808037,0.147670744,"1.142 (0.954 ,1.367)"
NSTEMI,Summer,1288,NO2,4,0.22467851,0.091839456,2.446426834,0.014428008,"1.252 (1.046 ,1.499)"
NSTEMI,Summer,1288,O3,0,0.055962855,0.066384703,0.84300828,0.399223813,"1.058 (0.929 ,1.205)"
NSTEMI,Summer,1288,O3,1,0.100397289,0.067855142,1.479582635,0.138984663,"1.106 (0.968 ,1.263)"
NSTEMI,Summer,1288,O3,2,0.185269146,0.068593339,2.700978666,0.006913577,"1.204 (1.052 ,1.377)"
NSTEMI,Summer,1288,O3,3,0.049172798,0.068861435,0.714083261,0.475175696,"1.05 (0.918 ,1.202)"
NSTEMI,Summer,1288,O3,4,-0.049428427,0.06950207,-0.711179209,0.476973191,"0.952 (0.831 ,1.091)"
NSTEMI,Summer,1288,PM25,0,0.039785261,0.033984746,1.17067995,0.241727447,"1.041 (0.974 ,1.112)"
NSTEMI,Summer,1288,PM25,1,0.05639178,0.035097693,1.606709038,0.10811821,"1.058 (0.988 ,1.133)"
NSTEMI,Summer,1288,PM25,2,0.016786572,0.036114183,0.464819385,0.642060805,"1.017 (0.947 ,1.092)"
NSTEMI,Summer,1288,PM25,3,0.03999469,0.037534467,1.06554571,0.286629052,"1.041 (0.967 ,1.12)"
NSTEMI,Summer,1288,PM25,4,0.021247336,0.035022342,0.606679476,0.544063646,"1.021 (0.954 ,1.094)"
NSTEMI,Autumn,1312,CO,0,-0.005796692,0.039883456,-0.145340764,0.884441831,"0.994 (0.919 ,1.075)"
NSTEMI,Autumn,1312,CO,1,0.010804384,0.041094835,0.262913433,0.792617302,"1.011 (0.933 ,1.096)"
NSTEMI,Autumn,1312,CO,2,-0.044601244,0.041875056,-1.065102911,0.286829362,"0.956 (0.881 ,1.038)"
NSTEMI,Autumn,1312,CO,3,-0.103806969,0.042580522,-2.437897982,0.014772943,"0.901 (0.829 ,0.98)"
NSTEMI,Autumn,1312,CO,4,-0.105475084,0.042974975,-2.454337301,0.014114452,"0.9 (0.827 ,0.979)"
NSTEMI,Autumn,1312,NO,0,-0.008776744,0.039434572,-0.222564703,0.82387431,"0.991 (0.918 ,1.071)"
NSTEMI,Autumn,1312,NO,1,0.042913137,0.04029201,1.065053271,0.286851824,"1.044 (0.965 ,1.13)"
NSTEMI,Autumn,1312,NO,2,-0.058589038,0.042590983,-1.375620711,0.168939091,"0.943 (0.868 ,1.025)"
NSTEMI,Autumn,1312,NO,3,-0.09623911,0.043529219,-2.210908255,0.027042191,"0.908 (0.834 ,0.989)"
NSTEMI,Autumn,1312,NO,4,-0.116633726,0.045354262,-2.571615553,0.010122523,"0.89 (0.814 ,0.973)"
NSTEMI,Autumn,1312,NO2,0,-0.031210299,0.062398229,-0.500179239,0.616948875,"0.969 (0.858 ,1.095)"
NSTEMI,Autumn,1312,NO2,1,0.004028447,0.063596327,0.063344026,0.949492558,"1.004 (0.886 ,1.137)"
NSTEMI,Autumn,1312,NO2,2,-0.124715749,0.064942484,-1.920403125,0.054806999,"0.883 (0.777 ,1.003)"
NSTEMI,Autumn,1312,NO2,3,-0.22330021,0.066147143,-3.375810372,0.000735986,"0.8 (0.703 ,0.911)"
NSTEMI,Autumn,1312,NO2,4,-0.186101966,0.066579184,-2.795197469,0.005186802,"0.83 (0.729 ,0.946)"
NSTEMI,Autumn,1312,O3,0,-0.005595467,0.066257761,-0.084449987,0.932698665,"0.994 (0.873 ,1.132)"
NSTEMI,Autumn,1312,O3,1,-0.019329719,0.067919199,-0.284598743,0.775951575,"0.981 (0.859 ,1.121)"
NSTEMI,Autumn,1312,O3,2,-0.045599333,0.069396378,-0.657085204,0.511126132,"0.955 (0.834 ,1.095)"
NSTEMI,Autumn,1312,O3,3,0.0013546,0.068653571,0.019730954,0.984257998,"1.001 (0.875 ,1.146)"
NSTEMI,Autumn,1312,O3,4,0.104175945,0.06940974,1.500883678,0.13338565,"1.11 (0.969 ,1.272)"
NSTEMI,Autumn,1312,PM25,0,-0.01776372,0.032988545,-0.538481453,0.590244706,"0.982 (0.921 ,1.048)"
NSTEMI,Autumn,1312,PM25,1,0.004574512,0.033016051,0.138554197,0.88980244,"1.005 (0.942 ,1.072)"
NSTEMI,Autumn,1312,PM25,2,-0.027597474,0.033389782,-0.826524516,0.408506617,"0.973 (0.911 ,1.039)"
NSTEMI,Autumn,1312,PM25,3,-0.035542878,0.033934719,-1.047389773,0.294919846,"0.965 (0.903 ,1.031)"
NSTEMI,Autumn,1312,PM25,4,-0.041386213,0.035627386,-1.161640467,0.245381537,"0.959 (0.895 ,1.029)"
NSTEMI,Winter,1355,CO,0,-0.005411638,0.022458764,-0.240958855,0.809587006,"0.995 (0.952 ,1.039)"
NSTEMI,Winter,1355,CO,1,0.021784251,0.022724675,0.958616614,0.33775192,"1.022 (0.978 ,1.069)"
NSTEMI,Winter,1355,CO,2,-0.013374013,0.023364488,-0.572407702,0.567045799,"0.987 (0.943 ,1.033)"
NSTEMI,Winter,1355,CO,3,-0.004060932,0.023403031,-0.173521619,0.862241436,"0.996 (0.951 ,1.043)"
NSTEMI,Winter,1355,CO,4,0.018223927,0.023073682,0.789814406,0.429636164,"1.018 (0.973 ,1.066)"
NSTEMI,Winter,1355,NO,0,-0.008451973,0.017547989,-0.481649118,0.630055227,"0.992 (0.958 ,1.026)"
NSTEMI,Winter,1355,NO,1,0.025511086,0.017272817,1.476949969,0.139689049,"1.026 (0.992 ,1.061)"
NSTEMI,Winter,1355,NO,2,-0.01496574,0.018193535,-0.822585638,0.410743669,"0.985 (0.951 ,1.021)"
NSTEMI,Winter,1355,NO,3,-0.013635862,0.018173236,-0.750326568,0.453058045,"0.986 (0.952 ,1.022)"
NSTEMI,Winter,1355,NO,4,0.01604198,0.017352798,0.924460686,0.355246511,"1.016 (0.982 ,1.051)"
NSTEMI,Winter,1355,NO2,0,-0.024029442,0.044088024,-0.545033316,0.585730604,"0.976 (0.895 ,1.064)"
NSTEMI,Winter,1355,NO2,1,0.05486105,0.044185055,1.24162004,0.214376784,"1.056 (0.969 ,1.152)"
NSTEMI,Winter,1355,NO2,2,-0.009010288,0.045336452,-0.198742685,0.842464032,"0.991 (0.907 ,1.083)"
NSTEMI,Winter,1355,NO2,3,0.007551096,0.045186441,0.167109781,0.86728367,"1.008 (0.922 ,1.101)"
NSTEMI,Winter,1355,NO2,4,0.028395912,0.045267957,0.627285043,0.530472406,"1.029 (0.941 ,1.124)"
NSTEMI,Winter,1355,O3,0,-0.008522455,0.071263996,-0.119589916,0.904808008,"0.992 (0.862 ,1.14)"
NSTEMI,Winter,1355,O3,1,-0.122692315,0.072038275,-1.70315454,0.088539152,"0.885 (0.768 ,1.019)"
NSTEMI,Winter,1355,O3,2,-0.020581609,0.072492599,-0.283913243,0.776476867,"0.98 (0.85 ,1.129)"
NSTEMI,Winter,1355,O3,3,-0.022219628,0.073108664,-0.303926051,0.76118423,"0.978 (0.847 ,1.129)"
NSTEMI,Winter,1355,O3,4,-0.12426947,0.074675072,-1.664135928,0.096085269,"0.883 (0.763 ,1.022)"
NSTEMI,Winter,1355,PM25,0,0.007258889,0.026255096,0.276475417,0.782182938,"1.007 (0.957 ,1.06)"
NSTEMI,Winter,1355,PM25,1,0.055365394,0.026148193,2.117369831,0.034228473,"1.057 (1.004 ,1.113)"
NSTEMI,Winter,1355,PM25,2,0.019996483,0.026509407,0.754316519,0.450659185,"1.02 (0.969 ,1.075)"
NSTEMI,Winter,1355,PM25,3,0.0011908,0.027248375,0.043701706,0.96514218,"1.001 (0.949 ,1.056)"
NSTEMI,Winter,1355,PM25,4,0.026653389,0.027445365,0.971143513,0.331476818,"1.027 (0.973 ,1.084)"
Diabetes,All Season,2667,CO,0,0.014809243,0.021181569,0.699157061,0.484453882,"1.015 (0.974 ,1.058)"
Diabetes,All Season,2667,CO,1,0.02139074,0.021520833,0.993955,0.320244776,"1.022 (0.979 ,1.066)"
Diabetes,All Season,2667,CO,2,0.001527777,0.022600511,0.067599226,0.946104672,"1.002 (0.958 ,1.047)"
Diabetes,All Season,2667,CO,3,-0.009418642,0.022461857,-0.419317182,0.674984341,"0.991 (0.948 ,1.035)"
Diabetes,All Season,2667,CO,4,-0.008341927,0.022976341,-0.363065928,0.716555636,"0.992 (0.948 ,1.037)"
Diabetes,All Season,2667,NO,0,0.011379938,0.017268632,0.658994796,0.50989911,"1.011 (0.978 ,1.046)"
Diabetes,All Season,2667,NO,1,0.026709792,0.01722942,1.550243184,0.121083158,"1.027 (0.993 ,1.062)"
Diabetes,All Season,2667,NO,2,0.002665267,0.018656016,0.142863667,0.886397854,"1.003 (0.967 ,1.04)"
Diabetes,All Season,2667,NO,3,-0.009722724,0.018462691,-0.526614651,0.598461216,"0.99 (0.955 ,1.027)"
Diabetes,All Season,2667,NO,4,-0.000121125,0.01872848,-0.006467399,0.994839798,"1 (0.964 ,1.037)"
Diabetes,All Season,2667,NO2,0,0.026564459,0.029550886,0.898939517,0.368684878,"1.027 (0.969 ,1.088)"
Diabetes,All Season,2667,NO2,1,0.047150098,0.029733927,1.585733958,0.112799672,"1.048 (0.989 ,1.111)"
Diabetes,All Season,2667,NO2,2,0.015008493,0.030453121,0.492839242,0.62212618,"1.015 (0.956 ,1.078)"
Diabetes,All Season,2667,NO2,3,0.003716939,0.030872604,0.120396023,0.904169442,"1.004 (0.945 ,1.066)"
Diabetes,All Season,2667,NO2,4,0.027581582,0.031225236,0.883310596,0.37706848,"1.028 (0.967 ,1.093)"
Diabetes,All Season,2667,O3,0,-0.008058627,0.033457305,-0.240862991,0.809661307,"0.992 (0.929 ,1.059)"
Diabetes,All Season,2667,O3,1,-0.042260238,0.034094111,-1.239517252,0.215154004,"0.959 (0.897 ,1.025)"
Diabetes,All Season,2667,O3,2,0.001860528,0.034336727,0.054184771,0.956787954,"1.002 (0.937 ,1.072)"
Diabetes,All Season,2667,O3,3,0.030315416,0.034818145,0.870678663,0.383929632,"1.031 (0.963 ,1.104)"
Diabetes,All Season,2667,O3,4,-0.013867518,0.035401561,-0.391720523,0.695264724,"0.986 (0.92 ,1.057)"
Diabetes,All Season,2667,PM25,0,0.013910982,0.022333386,0.622878313,0.53336449,"1.014 (0.971 ,1.059)"
Diabetes,All Season,2667,PM25,1,0.042121281,0.022371148,1.882839461,0.059722127,"1.043 (0.998 ,1.09)"
Diabetes,All Season,2667,PM25,2,0.020967153,0.023000725,0.911586594,0.361986382,"1.021 (0.976 ,1.068)"
Diabetes,All Season,2667,PM25,3,0.047482329,0.022714775,2.09037194,0.036584401,"1.049 (1.003 ,1.096)"
Diabetes,All Season,2667,PM25,4,0.019430012,0.023466909,0.827974928,0.407684699,"1.02 (0.974 ,1.068)"
Diabetes,Spring,698,CO,0,0.014925849,0.046100853,0.323765128,0.746115859,"1.015 (0.927 ,1.111)"
Diabetes,Spring,698,CO,1,0.022082723,0.044166519,0.499987845,0.617083636,"1.022 (0.938 ,1.115)"
Diabetes,Spring,698,CO,2,0.027218713,0.045451237,0.598855282,0.549269394,"1.028 (0.94 ,1.123)"
Diabetes,Spring,698,CO,3,0.051298855,0.047166219,1.087618574,0.276763527,"1.053 (0.96 ,1.155)"
Diabetes,Spring,698,CO,4,-0.006053414,0.047940352,-0.126269694,0.899518445,"0.994 (0.905 ,1.092)"
Diabetes,Spring,698,NO,0,0.013117198,0.045831481,0.286204991,0.774721121,"1.013 (0.926 ,1.108)"
Diabetes,Spring,698,NO,1,0.036917964,0.041732723,0.884628686,0.37635693,"1.038 (0.956 ,1.126)"
Diabetes,Spring,698,NO,2,0.030439214,0.043862736,0.693965247,0.487704004,"1.031 (0.946 ,1.123)"
Diabetes,Spring,698,NO,3,0.075493209,0.045002328,1.677540077,0.093436919,"1.078 (0.987 ,1.178)"
Diabetes,Spring,698,NO,4,0.024904684,0.045985708,0.541574439,0.588111704,"1.025 (0.937 ,1.122)"
Diabetes,Spring,698,NO2,0,0.061436529,0.057105881,1.075835423,0.282000867,"1.063 (0.951 ,1.189)"
Diabetes,Spring,698,NO2,1,0.089808381,0.056519023,1.588993889,0.112061772,"1.094 (0.979 ,1.222)"
Diabetes,Spring,698,NO2,2,0.051827923,0.058460809,0.886541327,0.375325895,"1.053 (0.939 ,1.181)"
Diabetes,Spring,698,NO2,3,0.046379684,0.060273896,0.769482101,0.441607166,"1.047 (0.931 ,1.179)"
Diabetes,Spring,698,NO2,4,-0.000408097,0.060591874,-0.006735176,0.994626148,"1 (0.888 ,1.126)"
Diabetes,Spring,698,O3,0,-0.087107202,0.073608048,-1.183392357,0.236653685,"0.917 (0.793 ,1.059)"
Diabetes,Spring,698,O3,1,-0.125289316,0.073299187,-1.709286572,0.087397879,"0.882 (0.764 ,1.019)"
Diabetes,Spring,698,O3,2,-0.053530674,0.073396338,-0.729337122,0.46579547,"0.948 (0.821 ,1.095)"
Diabetes,Spring,698,O3,3,-0.061392041,0.075325548,-0.815022835,0.41505924,"0.94 (0.811 ,1.09)"
Diabetes,Spring,698,O3,4,-0.108120773,0.076344697,-1.416218513,0.156711537,"0.898 (0.773 ,1.042)"
Diabetes,Spring,698,PM25,0,0.039736722,0.047683741,0.833339029,0.404653551,"1.041 (0.948 ,1.142)"
Diabetes,Spring,698,PM25,1,0.068063552,0.044789513,1.519631433,0.128603633,"1.07 (0.98 ,1.169)"
Diabetes,Spring,698,PM25,2,0.060383783,0.047054433,1.2832751,0.199395713,"1.062 (0.969 ,1.165)"
Diabetes,Spring,698,PM25,3,0.106733917,0.046855474,2.277939108,0.022730206,"1.113 (1.015 ,1.22)"
Diabetes,Spring,698,PM25,4,0.057961077,0.049737636,1.165336394,0.243882853,"1.06 (0.961 ,1.168)"
Diabetes,Summer,689,CO,0,-0.030516074,0.084961993,-0.359173235,0.719465498,"0.97 (0.821 ,1.146)"
Diabetes,Summer,689,CO,1,0.086899613,0.087063521,0.998117381,0.318222443,"1.091 (0.92 ,1.294)"
Diabetes,Summer,689,CO,2,0.029902747,0.085761798,0.348672105,0.727335488,"1.03 (0.871 ,1.219)"
Diabetes,Summer,689,CO,3,0.032046942,0.089287791,0.358917396,0.719656885,"1.033 (0.867 ,1.23)"
Diabetes,Summer,689,CO,4,0.049279117,0.091754381,0.537076447,0.59121481,"1.051 (0.878 ,1.257)"
Diabetes,Summer,689,NO,0,-0.007925725,0.17437566,-0.045452013,0.963747024,"0.992 (0.705 ,1.396)"
Diabetes,Summer,689,NO,1,0.038892805,0.181446386,0.214348743,0.83027511,"1.04 (0.729 ,1.484)"
Diabetes,Summer,689,NO,2,-0.013792702,0.179084966,-0.077017644,0.938609509,"0.986 (0.694 ,1.401)"
Diabetes,Summer,689,NO,3,0.021993311,0.194141558,0.113284918,0.909804674,"1.022 (0.699 ,1.496)"
Diabetes,Summer,689,NO,4,0.194611089,0.187087721,1.04021305,0.29824093,"1.215 (0.842 ,1.753)"
Diabetes,Summer,689,NO2,0,-0.019292983,0.121496367,-0.158794732,0.873830599,"0.981 (0.773 ,1.245)"
Diabetes,Summer,689,NO2,1,0.120720148,0.124283574,0.971328256,0.331384842,"1.128 (0.884 ,1.44)"
Diabetes,Summer,689,NO2,2,0.055148931,0.123082905,0.44806329,0.654107521,"1.057 (0.83 ,1.345)"
Diabetes,Summer,689,NO2,3,0.096944985,0.126642661,0.765500221,0.443973735,"1.102 (0.86 ,1.412)"
Diabetes,Summer,689,NO2,4,0.218937761,0.130022978,1.683838994,0.092212789,"1.245 (0.965 ,1.606)"
Diabetes,Summer,689,O3,0,0.004543359,0.091529158,0.049638378,0.960410563,"1.005 (0.84 ,1.202)"
Diabetes,Summer,689,O3,1,-0.030319021,0.094306318,-0.321495122,0.747835209,"0.97 (0.806 ,1.167)"
Diabetes,Summer,689,O3,2,0.132732394,0.094422258,1.405732054,0.159803705,"1.142 (0.949 ,1.374)"
Diabetes,Summer,689,O3,3,0.103671403,0.095135653,1.08972189,0.275835671,"1.109 (0.921 ,1.337)"
Diabetes,Summer,689,O3,4,-0.058279307,0.095825622,-0.608180834,0.543067544,"0.943 (0.782 ,1.138)"
Diabetes,Summer,689,PM25,0,-0.096937201,0.053245051,-1.820586129,0.068669793,"0.908 (0.818 ,1.007)"
Diabetes,Summer,689,PM25,1,-0.043762486,0.056370179,-0.776341086,0.43754762,"0.957 (0.857 ,1.069)"
Diabetes,Summer,689,PM25,2,-0.037100764,0.054342865,-0.682716366,0.494786086,"0.964 (0.866 ,1.072)"
Diabetes,Summer,689,PM25,3,0.052023753,0.049419118,1.052705015,0.292476209,"1.053 (0.956 ,1.161)"
Diabetes,Summer,689,PM25,4,-0.066658087,0.053856967,-1.237687347,0.215832013,"0.936 (0.842 ,1.04)"
Diabetes,Autumn,627,CO,0,-0.009285915,0.055517152,-0.167262088,0.867163833,"0.991 (0.889 ,1.105)"
Diabetes,Autumn,627,CO,1,-0.02162067,0.058572411,-0.36912719,0.712032923,"0.979 (0.872 ,1.098)"
Diabetes,Autumn,627,CO,2,-0.053019918,0.061822099,-0.857620799,0.391101887,"0.948 (0.84 ,1.071)"
Diabetes,Autumn,627,CO,3,-0.14674436,0.062339668,-2.353948364,0.018575191,"0.864 (0.764 ,0.976)"
Diabetes,Autumn,627,CO,4,-0.077371821,0.060953018,-1.269368168,0.204309784,"0.926 (0.821 ,1.043)"
Diabetes,Autumn,627,NO,0,-0.016501171,0.054998194,-0.300031138,0.764153404,"0.984 (0.883 ,1.096)"
Diabetes,Autumn,627,NO,1,0.017877019,0.05694226,0.313949933,0.753559065,"1.018 (0.911 ,1.138)"
Diabetes,Autumn,627,NO,2,-0.063377386,0.061437582,-1.031573577,0.302271924,"0.939 (0.832 ,1.059)"
Diabetes,Autumn,627,NO,3,-0.167244662,0.066316293,-2.521924158,0.011671487,"0.846 (0.743 ,0.963)"
Diabetes,Autumn,627,NO,4,-0.100351876,0.063878863,-1.570971538,0.11618926,"0.905 (0.798 ,1.025)"
Diabetes,Autumn,627,NO2,0,-0.030723066,0.088981379,-0.345275234,0.729887463,"0.97 (0.815 ,1.155)"
Diabetes,Autumn,627,NO2,1,-0.033908756,0.089903963,-0.377166425,0.70604993,"0.967 (0.81 ,1.153)"
Diabetes,Autumn,627,NO2,2,-0.082691034,0.09327343,-0.886544365,0.375324258,"0.921 (0.767 ,1.105)"
Diabetes,Autumn,627,NO2,3,-0.18388086,0.094080084,-1.9545142,0.050640437,"0.832 (0.692 ,1.001)"
Diabetes,Autumn,627,NO2,4,-0.077088075,0.096865594,-0.795825144,0.426133675,"0.926 (0.766 ,1.119)"
Diabetes,Autumn,627,O3,0,0.076526787,0.096104243,0.796289362,0.425863867,"1.08 (0.894 ,1.303)"
Diabetes,Autumn,627,O3,1,0.001424903,0.099244782,0.014357462,0.988544797,"1.001 (0.824 ,1.216)"
Diabetes,Autumn,627,O3,2,0.062138085,0.097846508,0.635056748,0.525391404,"1.064 (0.878 ,1.289)"
Diabetes,Autumn,627,O3,3,0.205276909,0.095981565,2.138711828,0.032459014,"1.228 (1.017 ,1.482)"
Diabetes,Autumn,627,O3,4,0.226371269,0.101874046,2.222070072,0.02627857,"1.254 (1.027 ,1.531)"
Diabetes,Autumn,627,PM25,0,-0.007448563,0.048131037,-0.154755912,0.877013749,"0.993 (0.903 ,1.091)"
Diabetes,Autumn,627,PM25,1,0.012271569,0.047896008,0.256212768,0.79778655,"1.012 (0.922 ,1.112)"
Diabetes,Autumn,627,PM25,2,-7.49E-05,0.048191358,-0.0015543,0.998759849,"1 (0.91 ,1.099)"
Diabetes,Autumn,627,PM25,3,0.032052571,0.047379665,0.676504799,0.4987202,"1.033 (0.941 ,1.133)"
Diabetes,Autumn,627,PM25,4,0.087931388,0.050341427,1.746700361,0.080689328,"1.092 (0.989 ,1.205)"
Diabetes,Winter,653,CO,0,0.028769966,0.030894718,0.931226056,0.351736642,"1.029 (0.969 ,1.093)"
Diabetes,Winter,653,CO,1,0.027620431,0.032034758,0.86220195,0.388576397,"1.028 (0.965 ,1.095)"
Diabetes,Winter,653,CO,2,-0.004269438,0.034063571,-0.125337357,0.900256479,"0.996 (0.931 ,1.064)"
Diabetes,Winter,653,CO,3,-0.010290381,0.032624581,-0.315418032,0.752444278,"0.99 (0.928 ,1.055)"
Diabetes,Winter,653,CO,4,-0.004277672,0.033783586,-0.126619848,0.899241287,"0.996 (0.932 ,1.064)"
Diabetes,Winter,653,NO,0,0.021195412,0.023806748,0.890311129,0.373298847,"1.021 (0.975 ,1.07)"
Diabetes,Winter,653,NO,1,0.036136867,0.024023072,1.504256692,0.132515285,"1.037 (0.989 ,1.087)"
Diabetes,Winter,653,NO,2,0.004632416,0.026446373,0.175162609,0.860951864,"1.005 (0.954 ,1.058)"
Diabetes,Winter,653,NO,3,-0.015780682,0.025413518,-0.620956223,0.534628427,"0.984 (0.937 ,1.035)"
Diabetes,Winter,653,NO,4,0.001138785,0.02580295,0.044133897,0.964797673,"1.001 (0.952 ,1.053)"
Diabetes,Winter,653,NO2,0,0.031929063,0.061854106,0.516199572,0.605715029,"1.032 (0.915 ,1.166)"
Diabetes,Winter,653,NO2,1,0.064796522,0.063092076,1.027015205,0.304413304,"1.067 (0.943 ,1.207)"
Diabetes,Winter,653,NO2,2,0.005247319,0.065097747,0.080606765,0.935754686,"1.005 (0.885 ,1.142)"
Diabetes,Winter,653,NO2,3,0.003973348,0.064903566,0.061219262,0.95118459,"1.004 (0.884 ,1.14)"
Diabetes,Winter,653,NO2,4,0.064421933,0.064838138,0.993580863,0.320426965,"1.067 (0.939 ,1.211)"
Diabetes,Winter,653,O3,0,-0.077973012,0.103231631,-0.75532093,0.450056443,"0.925 (0.756 ,1.132)"
Diabetes,Winter,653,O3,1,-0.195272833,0.105472083,-1.851417247,0.06410955,"0.823 (0.669 ,1.012)"
Diabetes,Winter,653,O3,2,-0.131306495,0.105705351,-1.242193448,0.214165196,"0.877 (0.713 ,1.079)"
Diabetes,Winter,653,O3,3,-0.018590315,0.105554316,-0.176120842,0.860199007,"0.982 (0.798 ,1.207)"
Diabetes,Winter,653,O3,4,-0.090350184,0.106969148,-0.844637779,0.398313109,"0.914 (0.741 ,1.127)"
Diabetes,Winter,653,PM25,0,0.076083675,0.037082957,2.051715436,0.040197326,"1.079 (1.003 ,1.16)"
Diabetes,Winter,653,PM25,1,0.084899417,0.03722832,2.280506269,0.022577679,"1.089 (1.012 ,1.171)"
Diabetes,Winter,653,PM25,2,0.040854858,0.039383192,1.037367878,0.299564443,"1.042 (0.964 ,1.125)"
Diabetes,Winter,653,PM25,3,0.014559607,0.040481282,0.359662705,0.719099385,"1.015 (0.937 ,1.098)"
Diabetes,Winter,653,PM25,4,0.005370158,0.041000184,0.130978877,0.895792017,"1.005 (0.928 ,1.09)"
HTN,All Season,5848,CO,0,-0.002995881,0.014293369,-0.209599368,0.833980373,"0.997 (0.969 ,1.025)"
HTN,All Season,5848,CO,1,0.009653359,0.014498728,0.665807303,0.505534276,"1.01 (0.981 ,1.039)"
HTN,All Season,5848,CO,2,0.003422446,0.014803206,0.231196233,0.817162356,"1.003 (0.975 ,1.033)"
HTN,All Season,5848,CO,3,0.00098479,0.014965213,0.065805257,0.947532871,"1.001 (0.972 ,1.031)"
HTN,All Season,5848,CO,4,0.013482829,0.015320371,0.880058894,0.378827406,"1.014 (0.984 ,1.044)"
HTN,All Season,5848,NO,0,-0.011811796,0.011900255,-0.992566577,0.32092122,"0.988 (0.965 ,1.012)"
HTN,All Season,5848,NO,1,0.007828227,0.01180812,0.662952848,0.507360753,"1.008 (0.985 ,1.031)"
HTN,All Season,5848,NO,2,0.003130736,0.012081695,0.259130479,0.795534569,"1.003 (0.98 ,1.027)"
HTN,All Season,5848,NO,3,-0.003141713,0.012253245,-0.256398464,0.797643174,"0.997 (0.973 ,1.021)"
HTN,All Season,5848,NO,4,0.009758561,0.012479111,0.781991689,0.434219458,"1.01 (0.985 ,1.035)"
HTN,All Season,5848,NO2,0,-0.008224335,0.019969949,-0.411835524,0.680459982,"0.992 (0.954 ,1.031)"
HTN,All Season,5848,NO2,1,0.031397742,0.020068025,1.564565583,0.117684804,"1.032 (0.992 ,1.073)"
HTN,All Season,5848,NO2,2,0.013818228,0.020317834,0.680103408,0.496438987,"1.014 (0.974 ,1.055)"
HTN,All Season,5848,NO2,3,0.004382113,0.020722702,0.211464357,0.832524942,"1.004 (0.964 ,1.046)"
HTN,All Season,5848,NO2,4,0.024226142,0.021116857,1.147241819,0.251281692,"1.025 (0.983 ,1.068)"
HTN,All Season,5848,O3,0,0.009429715,0.022567077,0.417852744,0.676054785,"1.009 (0.966 ,1.055)"
HTN,All Season,5848,O3,1,-0.018154562,0.022784587,-0.796791354,0.425572217,"0.982 (0.939 ,1.027)"
HTN,All Season,5848,O3,2,0.000396355,0.02308034,0.017172834,0.986298734,"1 (0.956 ,1.047)"
HTN,All Season,5848,O3,3,0.008255404,0.023349525,0.353557699,0.723670381,"1.008 (0.963 ,1.056)"
HTN,All Season,5848,O3,4,-0.02980242,0.023812177,-1.251562207,0.210729433,"0.971 (0.926 ,1.017)"
HTN,All Season,5848,PM25,0,-0.004222748,0.014597748,-0.289273965,0.772371734,"0.996 (0.968 ,1.025)"
HTN,All Season,5848,PM25,1,0.011085286,0.014864588,0.745751284,0.455817673,"1.011 (0.982 ,1.041)"
HTN,All Season,5848,PM25,2,-0.004886397,0.015167761,-0.322156775,0.747333929,"0.995 (0.966 ,1.025)"
HTN,All Season,5848,PM25,3,0.007033278,0.015261147,0.46086168,0.644897846,"1.007 (0.977 ,1.038)"
HTN,All Season,5848,PM25,4,0.012240566,0.015537439,0.787810985,0.430807274,"1.012 (0.982 ,1.044)"
HTN,Spring,1489,CO,0,0.01693743,0.030543327,0.554537832,0.579210822,"1.017 (0.958 ,1.08)"
HTN,Spring,1489,CO,1,0.035625149,0.030464114,1.169413566,0.242237047,"1.036 (0.976 ,1.1)"
HTN,Spring,1489,CO,2,0.042690841,0.030795565,1.386265858,0.165665738,"1.044 (0.982 ,1.109)"
HTN,Spring,1489,CO,3,0.027270072,0.03154795,0.864400764,0.387367773,"1.028 (0.966 ,1.093)"
HTN,Spring,1489,CO,4,0.044881462,0.032803549,1.368189211,0.171252858,"1.046 (0.981 ,1.115)"
HTN,Spring,1489,NO,0,0.020431999,0.029521424,0.692107503,0.48886982,"1.021 (0.963 ,1.081)"
HTN,Spring,1489,NO,1,0.03013176,0.02875837,1.047756173,0.29475096,"1.031 (0.974 ,1.09)"
HTN,Spring,1489,NO,2,0.066372263,0.028820824,2.302927347,0.021282931,"1.069 (1.01 ,1.131)"
HTN,Spring,1489,NO,3,0.043613271,0.030473022,1.431209261,0.15237025,"1.045 (0.984 ,1.109)"
HTN,Spring,1489,NO,4,0.056257984,0.031796745,1.769300081,0.07684381,"1.058 (0.994 ,1.126)"
HTN,Spring,1489,NO2,0,0.035353346,0.038746897,0.912417488,0.361548987,"1.036 (0.96 ,1.118)"
HTN,Spring,1489,NO2,1,0.058413779,0.038533199,1.5159338,0.129536093,"1.06 (0.983 ,1.143)"
HTN,Spring,1489,NO2,2,0.068865045,0.039266929,1.753767021,0.079470436,"1.071 (0.992 ,1.157)"
HTN,Spring,1489,NO2,3,0.025641233,0.040959149,0.626019673,0.531302038,"1.026 (0.947 ,1.112)"
HTN,Spring,1489,NO2,4,0.038075512,0.042139235,0.903564387,0.366226432,"1.039 (0.956 ,1.128)"
HTN,Spring,1489,O3,0,-0.037363929,0.04992711,-0.74836955,0.454237284,"0.963 (0.874 ,1.062)"
HTN,Spring,1489,O3,1,-0.068479573,0.049542116,-1.382249642,0.166895062,"0.934 (0.847 ,1.029)"
HTN,Spring,1489,O3,2,-0.088595298,0.050087272,-1.768818583,0.076924155,"0.915 (0.83 ,1.01)"
HTN,Spring,1489,O3,3,-0.034652137,0.051574701,-0.671882465,0.501658525,"0.966 (0.873 ,1.069)"
HTN,Spring,1489,O3,4,-0.086076028,0.052658518,-1.634607866,0.102131278,"0.918 (0.828 ,1.017)"
HTN,Spring,1489,PM25,0,0.014030468,0.030469232,0.460479882,0.645171809,"1.014 (0.955 ,1.077)"
HTN,Spring,1489,PM25,1,0.027316626,0.029703817,0.919633536,0.357764296,"1.028 (0.97 ,1.089)"
HTN,Spring,1489,PM25,2,0.018246175,0.031487815,0.579467805,0.562273564,"1.018 (0.957 ,1.083)"
HTN,Spring,1489,PM25,3,0.012421132,0.033000176,0.376395944,0.706622561,"1.012 (0.949 ,1.08)"
HTN,Spring,1489,PM25,4,0.032591195,0.034056121,0.956984925,0.338574864,"1.033 (0.966 ,1.104)"
HTN,Summer,1433,CO,0,-0.0112535,0.057181626,-0.196802732,0.843981913,"0.989 (0.884 ,1.106)"
HTN,Summer,1433,CO,1,0.026780097,0.058264487,0.459629833,0.645781942,"1.027 (0.916 ,1.151)"
HTN,Summer,1433,CO,2,-0.023730544,0.05804456,-0.408833223,0.682662057,"0.977 (0.872 ,1.094)"
HTN,Summer,1433,CO,3,-0.000934587,0.059204245,-0.015785819,0.987405262,"0.999 (0.89 ,1.122)"
HTN,Summer,1433,CO,4,0.040085247,0.060213465,0.665718995,0.50559073,"1.041 (0.925 ,1.171)"
HTN,Summer,1433,NO,0,-0.132537261,0.12775837,-1.037405698,0.299546824,"0.876 (0.682 ,1.125)"
HTN,Summer,1433,NO,1,-0.054254929,0.128467928,-0.422322758,0.672789449,"0.947 (0.736 ,1.218)"
HTN,Summer,1433,NO,2,-0.203625797,0.129948892,-1.56696832,0.117122097,"0.816 (0.632 ,1.052)"
HTN,Summer,1433,NO,3,-0.020801118,0.130306512,-0.159632224,0.873170793,"0.979 (0.759 ,1.264)"
HTN,Summer,1433,NO,4,0.08207977,0.128167093,0.640412201,0.521904653,"1.086 (0.844 ,1.396)"
HTN,Summer,1433,NO2,0,-0.051285586,0.084732729,-0.605262999,0.545004262,"0.95 (0.805 ,1.122)"
HTN,Summer,1433,NO2,1,0.087143421,0.086043988,1.012777573,0.311166415,"1.091 (0.922 ,1.291)"
HTN,Summer,1433,NO2,2,-0.011083593,0.086430001,-0.128237799,0.897960787,"0.989 (0.835 ,1.172)"
HTN,Summer,1433,NO2,3,0.036849209,0.086897667,0.424052916,0.671527223,"1.038 (0.875 ,1.23)"
HTN,Summer,1433,NO2,4,0.094855708,0.087688319,1.081737107,0.27936936,"1.1 (0.926 ,1.306)"
HTN,Summer,1433,O3,0,0.02033946,0.063404398,0.32078942,0.748369978,"1.021 (0.901 ,1.156)"
HTN,Summer,1433,O3,1,0.035782775,0.064645652,0.55352176,0.579906185,"1.036 (0.913 ,1.176)"
HTN,Summer,1433,O3,2,0.168456264,0.065224976,2.582695686,0.009803175,"1.183 (1.041 ,1.345)"
HTN,Summer,1433,O3,3,0.105115795,0.065572727,1.603041395,0.108925515,"1.111 (0.977 ,1.263)"
HTN,Summer,1433,O3,4,-0.000967854,0.066531563,-0.014547297,0.988393346,"0.999 (0.877 ,1.138)"
HTN,Summer,1433,PM25,0,0.019530488,0.032495726,0.601017153,0.547828562,"1.02 (0.957 ,1.087)"
HTN,Summer,1433,PM25,1,0.015172717,0.034341761,0.44181533,0.658622844,"1.015 (0.949 ,1.086)"
HTN,Summer,1433,PM25,2,-0.015026736,0.035428812,-0.424138845,0.671464557,"0.985 (0.919 ,1.056)"
HTN,Summer,1433,PM25,3,0.041910234,0.034254297,1.223502984,0.221139778,"1.043 (0.975 ,1.115)"
HTN,Summer,1433,PM25,4,0.019209548,0.033993346,0.565097308,0.57200758,"1.019 (0.954 ,1.09)"
HTN,Autumn,1423,CO,0,-0.029516707,0.036963545,-0.798535611,0.424559736,"0.971 (0.903 ,1.044)"
HTN,Autumn,1423,CO,1,-0.029140861,0.03871897,-0.752624885,0.45167536,"0.971 (0.9 ,1.048)"
HTN,Autumn,1423,CO,2,-0.068796369,0.039258747,-1.75238321,0.079707937,"0.934 (0.864 ,1.008)"
HTN,Autumn,1423,CO,3,-0.090052254,0.039947197,-2.254282173,0.024178422,"0.914 (0.845 ,0.988)"
HTN,Autumn,1423,CO,4,-0.074488955,0.040632633,-1.833229831,0.066768399,"0.928 (0.857 ,1.005)"
HTN,Autumn,1423,NO,0,-0.03846196,0.037156855,-1.035124203,0.300610911,"0.962 (0.895 ,1.035)"
HTN,Autumn,1423,NO,1,-0.009027514,0.038717609,-0.233162995,0.81563484,"0.991 (0.919 ,1.069)"
HTN,Autumn,1423,NO,2,-0.071848279,0.040174989,-1.788383302,0.073714188,"0.931 (0.86 ,1.007)"
HTN,Autumn,1423,NO,3,-0.090607124,0.0410244,-2.208615453,0.0272014,"0.913 (0.843 ,0.99)"
HTN,Autumn,1423,NO,4,-0.079830751,0.042164655,-1.893309722,0.058316693,"0.923 (0.85 ,1.003)"
HTN,Autumn,1423,NO2,0,-0.094275858,0.059052158,-1.596484532,0.110380656,"0.91 (0.811 ,1.022)"
HTN,Autumn,1423,NO2,1,-0.049324872,0.060518307,-0.815040515,0.41504912,"0.952 (0.845 ,1.072)"
HTN,Autumn,1423,NO2,2,-0.124719199,0.061457933,-2.029342563,0.042423411,"0.883 (0.783 ,0.996)"
HTN,Autumn,1423,NO2,3,-0.172939709,0.063511699,-2.722958329,0.006470022,"0.841 (0.743 ,0.953)"
HTN,Autumn,1423,NO2,4,-0.123787468,0.063097878,-1.961832498,0.049781989,"0.884 (0.781 ,1)"
HTN,Autumn,1423,O3,0,0.038456674,0.064157578,0.599409702,0.548899709,"1.039 (0.916 ,1.178)"
HTN,Autumn,1423,O3,1,-0.009343764,0.065678921,-0.142264271,0.886871267,"0.991 (0.871 ,1.127)"
HTN,Autumn,1423,O3,2,-0.011243281,0.066290922,-0.169605136,0.865320683,"0.989 (0.868 ,1.126)"
HTN,Autumn,1423,O3,3,0.066262336,0.066184383,1.00117782,0.316740848,"1.069 (0.939 ,1.217)"
HTN,Autumn,1423,O3,4,0.036480862,0.06821607,0.534783994,0.592799232,"1.037 (0.907 ,1.186)"
HTN,Autumn,1423,PM25,0,-0.039133833,0.032204706,-1.215158836,0.224305517,"0.962 (0.903 ,1.024)"
HTN,Autumn,1423,PM25,1,-0.026245578,0.031958249,-0.821245793,0.411506277,"0.974 (0.915 ,1.037)"
HTN,Autumn,1423,PM25,2,-0.043998872,0.032630455,-1.348398974,0.177530094,"0.957 (0.898 ,1.02)"
HTN,Autumn,1423,PM25,3,-0.004120964,0.032438439,-0.127039522,0.898909118,"0.996 (0.935 ,1.061)"
HTN,Autumn,1423,PM25,4,-0.000764281,0.033878016,-0.022559801,0.98200141,"0.999 (0.935 ,1.068)"
HTN,Winter,1503,CO,0,-0.004450289,0.020925195,-0.212676124,0.831579591,"0.996 (0.956 ,1.037)"
HTN,Winter,1503,CO,1,0.007729967,0.021231152,0.364086088,0.715793725,"1.008 (0.967 ,1.051)"
HTN,Winter,1503,CO,2,0.006517764,0.021831873,0.298543494,0.765288385,"1.007 (0.964 ,1.051)"
HTN,Winter,1503,CO,3,0.012162938,0.021849621,0.55666585,0.577755754,"1.012 (0.97 ,1.057)"
HTN,Winter,1503,CO,4,0.017790715,0.022317092,0.79717891,0.425347133,"1.018 (0.974 ,1.063)"
HTN,Winter,1503,NO,0,-0.018407986,0.016701212,-1.102194602,0.270377078,"0.982 (0.95 ,1.014)"
HTN,Winter,1503,NO,1,0.009139292,0.016408945,0.556970143,0.577547829,"1.009 (0.977 ,1.042)"
HTN,Winter,1503,NO,2,-0.001455285,0.016894587,-0.086139145,0.931355806,"0.999 (0.966 ,1.032)"
HTN,Winter,1503,NO,3,-0.004941657,0.016944298,-0.291641289,0.770560903,"0.995 (0.963 ,1.029)"
HTN,Winter,1503,NO,4,0.009465263,0.017106717,0.553306789,0.580053353,"1.01 (0.976 ,1.044)"
HTN,Winter,1503,NO2,0,-0.037097478,0.041422662,-0.895584114,0.370474923,"0.964 (0.888 ,1.045)"
HTN,Winter,1503,NO2,1,0.054920453,0.041425018,1.325779826,0.184912637,"1.056 (0.974 ,1.146)"
HTN,Winter,1503,NO2,2,0.01349318,0.042398105,0.318249599,0.750295612,"1.014 (0.933 ,1.101)"
HTN,Winter,1503,NO2,3,0.030283579,0.042877678,0.706278425,0.480015008,"1.031 (0.948 ,1.121)"
HTN,Winter,1503,NO2,4,0.054953093,0.043431702,1.265276062,0.205772384,"1.056 (0.97 ,1.15)"
HTN,Winter,1503,O3,0,0.021741184,0.067451146,0.322324899,0.747206572,"1.022 (0.895 ,1.166)"
HTN,Winter,1503,O3,1,-0.130836966,0.067930157,-1.926051276,0.054097972,"0.877 (0.768 ,1.002)"
HTN,Winter,1503,O3,2,-0.045243195,0.069580249,-0.650230423,0.515543392,"0.956 (0.834 ,1.095)"
HTN,Winter,1503,O3,3,-0.088050954,0.070108697,-1.255920566,0.209144771,"0.916 (0.798 ,1.051)"
HTN,Winter,1503,O3,4,-0.151563466,0.071703572,-2.113750565,0.034536577,"0.859 (0.747 ,0.989)"
HTN,Winter,1503,PM25,0,-0.007060194,0.024278002,-0.290806229,0.771199521,"0.993 (0.947 ,1.041)"
HTN,Winter,1503,PM25,1,0.022227346,0.025423012,0.874300282,0.381954746,"1.022 (0.973 ,1.075)"
HTN,Winter,1503,PM25,2,0.0088745,0.025201855,0.352136759,0.724735702,"1.009 (0.96 ,1.06)"
HTN,Winter,1503,PM25,3,-0.00799133,0.025452155,-0.313974597,0.753540332,"0.992 (0.944 ,1.043)"
HTN,Winter,1503,PM25,4,0.003256194,0.025714645,0.126627994,0.899234839,"1.003 (0.954 ,1.055)"
Dysrhythmia,All Season,1730,CO,0,-0.021088089,0.025125246,-0.839318727,0.401290477,"0.979 (0.932 ,1.029)"
Dysrhythmia,All Season,1730,CO,1,0.006849147,0.025208399,0.271701008,0.785851926,"1.007 (0.958 ,1.058)"
Dysrhythmia,All Season,1730,CO,2,-0.003301885,0.02600604,-0.126966068,0.898967255,"0.997 (0.947 ,1.049)"
Dysrhythmia,All Season,1730,CO,3,0.004686957,0.026011036,0.180191089,0.857002554,"1.005 (0.955 ,1.057)"
Dysrhythmia,All Season,1730,CO,4,0.019238787,0.0260493,0.738552943,0.460178507,"1.019 (0.969 ,1.073)"
Dysrhythmia,All Season,1730,NO,0,-0.026968151,0.021153645,-1.27487015,0.202355206,"0.973 (0.934 ,1.015)"
Dysrhythmia,All Season,1730,NO,1,-0.000832351,0.020851195,-0.039918612,0.968158013,"0.999 (0.959 ,1.041)"
Dysrhythmia,All Season,1730,NO,2,-0.011329887,0.022002523,-0.514935791,0.606597889,"0.989 (0.947 ,1.032)"
Dysrhythmia,All Season,1730,NO,3,0.000316776,0.021671997,0.014616816,0.988337883,"1 (0.959 ,1.044)"
Dysrhythmia,All Season,1730,NO,4,0.01048805,0.021159389,0.495668852,0.620128067,"1.011 (0.969 ,1.053)"
Dysrhythmia,All Season,1730,NO2,0,0.004075834,0.036856441,0.110586737,0.911944065,"1.004 (0.934 ,1.079)"
Dysrhythmia,All Season,1730,NO2,1,0.022654687,0.036990809,0.612440979,0.540246036,"1.023 (0.951 ,1.1)"
Dysrhythmia,All Season,1730,NO2,2,0.004083657,0.0377987,0.108036975,0.913966362,"1.004 (0.932 ,1.081)"
Dysrhythmia,All Season,1730,NO2,3,0.030834375,0.037998782,0.811456942,0.41710331,"1.031 (0.957 ,1.111)"
Dysrhythmia,All Season,1730,NO2,4,0.046574122,0.038536403,1.20857472,0.226826273,"1.048 (0.971 ,1.13)"
Dysrhythmia,All Season,1730,O3,0,0.046990007,0.041878945,1.122043704,0.261843858,"1.048 (0.966 ,1.138)"
Dysrhythmia,All Season,1730,O3,1,0.016963714,0.042387593,0.400204712,0.689005744,"1.017 (0.936 ,1.105)"
Dysrhythmia,All Season,1730,O3,2,0.02957255,0.042494418,0.695916098,0.486481375,"1.03 (0.948 ,1.119)"
Dysrhythmia,All Season,1730,O3,3,0.00393305,0.042883012,0.091715811,0.926923835,"1.004 (0.923 ,1.092)"
Dysrhythmia,All Season,1730,O3,4,-0.029498503,0.043689251,-0.675189039,0.499555669,"0.971 (0.891 ,1.058)"
Dysrhythmia,All Season,1730,PM25,0,-0.039339036,0.027502674,-1.430371319,0.152610476,"0.961 (0.911 ,1.015)"
Dysrhythmia,All Season,1730,PM25,1,-0.025225566,0.029381727,-0.858546047,0.390591016,"0.975 (0.921 ,1.033)"
Dysrhythmia,All Season,1730,PM25,2,-0.031145753,0.028166997,-1.105753432,0.268833256,"0.969 (0.917 ,1.024)"
Dysrhythmia,All Season,1730,PM25,3,0.027748181,0.027512572,1.008563663,0.313183941,"1.028 (0.974 ,1.085)"
Dysrhythmia,All Season,1730,PM25,4,0.045736489,0.027258174,1.677899935,0.093366635,"1.047 (0.992 ,1.104)"
Dysrhythmia,Spring,428,CO,0,0.047763597,0.056355936,0.847534439,0.3966973,"1.049 (0.939 ,1.171)"
Dysrhythmia,Spring,428,CO,1,0.025051823,0.05484997,0.456733578,0.647862553,"1.025 (0.921 ,1.142)"
Dysrhythmia,Spring,428,CO,2,0.062892441,0.057309406,1.097419179,0.272458193,"1.065 (0.952 ,1.192)"
Dysrhythmia,Spring,428,CO,3,0.140112717,0.055079868,2.543809949,0.010965073,"1.15 (1.033 ,1.282)"
Dysrhythmia,Spring,428,CO,4,0.080545882,0.061376005,1.312335037,0.189407115,"1.084 (0.961 ,1.222)"
Dysrhythmia,Spring,428,NO,0,0.042758706,0.05467008,0.782122624,0.434142512,"1.044 (0.938 ,1.162)"
Dysrhythmia,Spring,428,NO,1,0.005982167,0.052427917,0.114102698,0.909156383,"1.006 (0.908 ,1.115)"
Dysrhythmia,Spring,428,NO,2,0.060815317,0.054790364,1.109963732,0.267014655,"1.063 (0.954 ,1.183)"
Dysrhythmia,Spring,428,NO,3,0.146640779,0.052035882,2.818070413,0.004831321,"1.158 (1.046 ,1.282)"
Dysrhythmia,Spring,428,NO,4,0.0677289,0.061584759,1.099767239,0.27143355,"1.07 (0.948 ,1.207)"
Dysrhythmia,Spring,428,NO2,0,0.106686773,0.073668815,1.448194506,0.147562661,"1.113 (0.963 ,1.285)"
Dysrhythmia,Spring,428,NO2,1,0.049548724,0.072855165,0.680098995,0.496441781,"1.051 (0.911 ,1.212)"
Dysrhythmia,Spring,428,NO2,2,0.138142396,0.074522885,1.853690921,0.063783391,"1.148 (0.992 ,1.329)"
Dysrhythmia,Spring,428,NO2,3,0.169957981,0.074870647,2.270021554,0.023206275,"1.185 (1.023 ,1.373)"
Dysrhythmia,Spring,428,NO2,4,0.132793797,0.080458167,1.650470077,0.098846828,"1.142 (0.975 ,1.337)"
Dysrhythmia,Spring,428,O3,0,-0.045481209,0.094324934,-0.482175888,0.629681004,"0.956 (0.794 ,1.15)"
Dysrhythmia,Spring,428,O3,1,0.007993238,0.092264298,0.086634135,0.930962332,"1.008 (0.841 ,1.208)"
Dysrhythmia,Spring,428,O3,2,-0.12237215,0.09380944,-1.304475855,0.192071387,"0.885 (0.736 ,1.063)"
Dysrhythmia,Spring,428,O3,3,-0.201222734,0.09562489,-2.104292453,0.035352944,"0.818 (0.678 ,0.986)"
Dysrhythmia,Spring,428,O3,4,-0.195969402,0.099345381,-1.972607073,0.048540347,"0.822 (0.677 ,0.999)"
Dysrhythmia,Spring,428,PM25,0,0.001480145,0.058485996,0.02530768,0.979809548,"1.001 (0.893 ,1.123)"
Dysrhythmia,Spring,428,PM25,1,-0.056966237,0.061395147,-0.927862219,0.353479044,"0.945 (0.838 ,1.065)"
Dysrhythmia,Spring,428,PM25,2,0.048708971,0.056849924,0.856799234,0.391555849,"1.05 (0.939 ,1.174)"
Dysrhythmia,Spring,428,PM25,3,0.143431918,0.058776877,2.440277986,0.014675964,"1.154 (1.029 ,1.295)"
Dysrhythmia,Spring,428,PM25,4,0.076184645,0.062297906,1.222908604,0.221364218,"1.079 (0.955 ,1.219)"
Dysrhythmia,Summer,394,CO,0,-0.059422213,0.109800262,-0.541184619,0.588380338,"0.942 (0.76 ,1.169)"
Dysrhythmia,Summer,394,CO,1,0.076031231,0.111010288,0.684902566,0.493405407,"1.079 (0.868 ,1.341)"
Dysrhythmia,Summer,394,CO,2,-0.045961009,0.109414295,-0.42006402,0.674438686,"0.955 (0.771 ,1.184)"
Dysrhythmia,Summer,394,CO,3,-0.055914317,0.116443375,-0.480184613,0.631096127,"0.946 (0.753 ,1.188)"
Dysrhythmia,Summer,394,CO,4,-0.023210281,0.116539515,-0.199162325,0.842135769,"0.977 (0.778 ,1.228)"
Dysrhythmia,Summer,394,NO,0,-0.171526199,0.236696492,-0.724667263,0.468656183,"0.842 (0.53 ,1.34)"
Dysrhythmia,Summer,394,NO,1,-0.008140563,0.22701896,-0.035858516,0.971395174,"0.992 (0.636 ,1.548)"
Dysrhythmia,Summer,394,NO,2,-0.100774033,0.236800106,-0.425565828,0.670424245,"0.904 (0.568 ,1.438)"
Dysrhythmia,Summer,394,NO,3,-0.011993609,0.25009242,-0.047956706,0.961750747,"0.988 (0.605 ,1.613)"
Dysrhythmia,Summer,394,NO,4,-0.063596745,0.240976261,-0.263912902,0.791847033,"0.938 (0.585 ,1.505)"
Dysrhythmia,Summer,394,NO2,0,0.017427127,0.156907295,0.111066388,0.911563702,"1.018 (0.748 ,1.384)"
Dysrhythmia,Summer,394,NO2,1,0.108789932,0.152676611,0.712551392,0.476123399,"1.115 (0.827 ,1.504)"
Dysrhythmia,Summer,394,NO2,2,-0.042046592,0.160073962,-0.262669777,0.792805114,"0.959 (0.701 ,1.312)"
Dysrhythmia,Summer,394,NO2,3,0.02849956,0.163087211,0.174750429,0.861275741,"1.029 (0.747 ,1.416)"
Dysrhythmia,Summer,394,NO2,4,0.02355895,0.164344583,0.143350937,0.88601303,"1.024 (0.742 ,1.413)"
Dysrhythmia,Summer,394,O3,0,0.147360997,0.119232384,1.235914199,0.216490458,"1.159 (0.917 ,1.464)"
Dysrhythmia,Summer,394,O3,1,0.088069781,0.121985623,0.721968529,0.470313827,"1.092 (0.86 ,1.387)"
Dysrhythmia,Summer,394,O3,2,0.189352992,0.121452886,1.559065398,0.118980902,"1.208 (0.952 ,1.533)"
Dysrhythmia,Summer,394,O3,3,0.055496565,0.124670883,0.445144558,0.65621529,"1.057 (0.828 ,1.35)"
Dysrhythmia,Summer,394,O3,4,-0.003011171,0.126214188,-0.023857625,0.980966175,"0.997 (0.778 ,1.277)"
Dysrhythmia,Summer,394,PM25,0,-0.019712584,0.06123296,-0.321927676,0.747507486,"0.98 (0.87 ,1.106)"
Dysrhythmia,Summer,394,PM25,1,0.031093211,0.071711911,0.433585032,0.664589806,"1.032 (0.896 ,1.187)"
Dysrhythmia,Summer,394,PM25,2,-0.010570871,0.069539693,-0.152012042,0.879177438,"0.989 (0.863 ,1.134)"
Dysrhythmia,Summer,394,PM25,3,0.067761726,0.062650088,1.081590281,0.279434625,"1.07 (0.946 ,1.21)"
Dysrhythmia,Summer,394,PM25,4,0.043637883,0.057574862,0.757932918,0.448491142,"1.045 (0.933 ,1.169)"
Dysrhythmia,Autumn,444,CO,0,-0.050971178,0.065369586,-0.779738426,0.435544856,"0.95 (0.836 ,1.08)"
Dysrhythmia,Autumn,444,CO,1,-0.020881404,0.065594112,-0.318342651,0.750225035,"0.979 (0.861 ,1.114)"
Dysrhythmia,Autumn,444,CO,2,-0.116758983,0.069084956,-1.690078278,0.09101298,"0.89 (0.777 ,1.019)"
Dysrhythmia,Autumn,444,CO,3,-0.139056594,0.070811803,-1.963748816,0.049559228,"0.87 (0.757 ,1)"
Dysrhythmia,Autumn,444,CO,4,-0.099252826,0.070195776,-1.413942994,0.157378641,"0.906 (0.789 ,1.039)"
Dysrhythmia,Autumn,444,NO,0,-0.035657308,0.066098591,-0.5394564,0.589571973,"0.965 (0.848 ,1.098)"
Dysrhythmia,Autumn,444,NO,1,0.000805423,0.066717019,0.012072233,0.990367985,"1.001 (0.878 ,1.141)"
Dysrhythmia,Autumn,444,NO,2,-0.12224924,0.072936331,-1.676108998,0.093716845,"0.885 (0.767 ,1.021)"
Dysrhythmia,Autumn,444,NO,3,-0.145064233,0.075639952,-1.917825549,0.055133135,"0.865 (0.746 ,1.003)"
Dysrhythmia,Autumn,444,NO,4,-0.124702303,0.074333902,-1.677596626,0.093425872,"0.883 (0.763 ,1.021)"
Dysrhythmia,Autumn,444,NO2,0,-0.044645636,0.101588718,-0.439474349,0.660317865,"0.956 (0.784 ,1.167)"
Dysrhythmia,Autumn,444,NO2,1,-0.010226665,0.104649951,-0.097722597,0.922152571,"0.99 (0.806 ,1.215)"
Dysrhythmia,Autumn,444,NO2,2,-0.161625625,0.110400976,-1.463987286,0.143197422,"0.851 (0.685 ,1.056)"
Dysrhythmia,Autumn,444,NO2,3,-0.157713237,0.113469531,-1.389917053,0.164554067,"0.854 (0.684 ,1.067)"
Dysrhythmia,Autumn,444,NO2,4,-0.135990749,0.109822238,-1.23828062,0.215612027,"0.873 (0.704 ,1.082)"
Dysrhythmia,Autumn,444,O3,0,0.02332154,0.118392688,0.196984632,0.843839564,"1.024 (0.812 ,1.291)"
Dysrhythmia,Autumn,444,O3,1,-0.067985723,0.119471381,-0.569054466,0.569319178,"0.934 (0.739 ,1.181)"
Dysrhythmia,Autumn,444,O3,2,0.035323782,0.116882798,0.302215405,0.762487861,"1.036 (0.824 ,1.303)"
Dysrhythmia,Autumn,444,O3,3,0.165116806,0.118986149,1.387697709,0.165229114,"1.18 (0.934 ,1.489)"
Dysrhythmia,Autumn,444,O3,4,0.204751025,0.120716493,1.696131327,0.089861012,"1.227 (0.969 ,1.555)"
Dysrhythmia,Autumn,444,PM25,0,0.022140035,0.054083474,0.409367836,0.68226974,"1.022 (0.92 ,1.137)"
Dysrhythmia,Autumn,444,PM25,1,-0.024469358,0.057075043,-0.428722548,0.668125149,"0.976 (0.873 ,1.091)"
Dysrhythmia,Autumn,444,PM25,2,-0.053006239,0.056053386,-0.945638477,0.344333012,"0.948 (0.85 ,1.059)"
Dysrhythmia,Autumn,444,PM25,3,0.004414491,0.056411594,0.078255031,0.937625187,"1.004 (0.899 ,1.122)"
Dysrhythmia,Autumn,444,PM25,4,0.025329049,0.059081292,0.428715216,0.668130486,"1.026 (0.914 ,1.152)"
Dysrhythmia,Winter,464,CO,0,-0.037347148,0.036435192,-1.025029541,0.305349249,"0.963 (0.897 ,1.035)"
Dysrhythmia,Winter,464,CO,1,0.000973716,0.037118558,0.026232593,0.979071819,"1.001 (0.931 ,1.077)"
Dysrhythmia,Winter,464,CO,2,0.004053646,0.037872693,0.107033465,0.914762431,"1.004 (0.932 ,1.081)"
Dysrhythmia,Winter,464,CO,3,-0.009640404,0.03854283,-0.25012186,0.802493112,"0.99 (0.918 ,1.068)"
Dysrhythmia,Winter,464,CO,4,0.033111964,0.036819079,0.899315365,0.368484705,"1.034 (0.962 ,1.111)"
Dysrhythmia,Winter,464,NO,0,-0.047664307,0.029739725,-1.602715111,0.108997566,"0.953 (0.899 ,1.011)"
Dysrhythmia,Winter,464,NO,1,-0.000238582,0.02892164,-0.008249272,0.993418108,"1 (0.945 ,1.058)"
Dysrhythmia,Winter,464,NO,2,-0.014115778,0.030786271,-0.458508852,0.646586904,"0.986 (0.928 ,1.047)"
Dysrhythmia,Winter,464,NO,3,-0.019051822,0.031117313,-0.612257941,0.540367112,"0.981 (0.923 ,1.043)"
Dysrhythmia,Winter,464,NO,4,0.020071366,0.028290765,0.709467066,0.478034682,"1.02 (0.965 ,1.078)"
Dysrhythmia,Winter,464,NO2,0,-0.066285911,0.07460649,-0.888473792,0.374285947,"0.936 (0.809 ,1.083)"
Dysrhythmia,Winter,464,NO2,1,-0.000107,0.075493562,-0.001417338,0.998869128,"1 (0.862 ,1.159)"
Dysrhythmia,Winter,464,NO2,2,-0.07005461,0.077112623,-0.90847136,0.363629238,"0.932 (0.802 ,1.084)"
Dysrhythmia,Winter,464,NO2,3,-0.01167298,0.078046304,-0.149564802,0.88110798,"0.988 (0.848 ,1.152)"
Dysrhythmia,Winter,464,NO2,4,0.071663808,0.075713424,0.946513897,0.343886537,"1.074 (0.926 ,1.246)"
Dysrhythmia,Winter,464,O3,0,0.171771999,0.11864295,1.447806197,0.147671259,"1.187 (0.941 ,1.498)"
Dysrhythmia,Winter,464,O3,1,-0.014593269,0.124120194,-0.117573691,0.906405452,"0.986 (0.773 ,1.257)"
Dysrhythmia,Winter,464,O3,2,0.115236617,0.125124038,0.920979043,0.357061369,"1.122 (0.878 ,1.434)"
Dysrhythmia,Winter,464,O3,3,0.061170645,0.127396659,0.48015894,0.631114381,"1.063 (0.828 ,1.365)"
Dysrhythmia,Winter,464,O3,4,-0.110414114,0.130756936,-0.844422618,0.398433288,"0.895 (0.693 ,1.157)"
Dysrhythmia,Winter,464,PM25,0,-0.123596564,0.050353519,-2.454576477,0.014105066,"0.884 (0.801 ,0.975)"
Dysrhythmia,Winter,464,PM25,1,-0.03047361,0.051142774,-0.595853667,0.551272988,"0.97 (0.877 ,1.072)"
Dysrhythmia,Winter,464,PM25,2,-0.079367914,0.049487295,-1.603803833,0.1087573,"0.924 (0.838 ,1.018)"
Dysrhythmia,Winter,464,PM25,3,-0.043875877,0.048425419,-0.90605055,0.364909097,"0.957 (0.87 ,1.052)"
Dysrhythmia,Winter,464,PM25,4,0.046654719,0.045443152,1.026661157,0.304580046,"1.048 (0.958 ,1.145)"
PIHD,All Season,3076,CO,0,0.002459375,0.019398657,0.126780665,0.899113999,"1.002 (0.965 ,1.041)"
PIHD,All Season,3076,CO,1,0.037464815,0.019347505,1.936415826,0.052816793,"1.038 (1 ,1.078)"
PIHD,All Season,3076,CO,2,-0.002386455,0.020049427,-0.119028564,0.905252726,"0.998 (0.959 ,1.038)"
PIHD,All Season,3076,CO,3,-0.003592503,0.020404194,-0.176066911,0.860241376,"0.996 (0.957 ,1.037)"
PIHD,All Season,3076,CO,4,0.01971661,0.02046345,0.96350372,0.335294798,"1.02 (0.98 ,1.062)"
PIHD,All Season,3076,NO,0,-0.000942322,0.016151287,-0.058343443,0.953475064,"0.999 (0.968 ,1.031)"
PIHD,All Season,3076,NO,1,0.032285996,0.01555766,2.075247576,0.037963595,"1.033 (1.002 ,1.065)"
PIHD,All Season,3076,NO,2,-0.003599722,0.016567212,-0.217279878,0.827990237,"0.996 (0.965 ,1.029)"
PIHD,All Season,3076,NO,3,-0.006185403,0.016928037,-0.365393978,0.714817336,"0.994 (0.961 ,1.027)"
PIHD,All Season,3076,NO,4,0.019789053,0.016600764,1.192056722,0.233239005,"1.02 (0.987 ,1.054)"
PIHD,All Season,3076,NO2,0,0.002311642,0.027475884,0.084133487,0.932950301,"1.002 (0.95 ,1.058)"
PIHD,All Season,3076,NO2,1,0.057499318,0.027577842,2.084982487,0.03707089,"1.059 (1.003 ,1.118)"
PIHD,All Season,3076,NO2,2,0.006482711,0.028026635,0.231305364,0.81707758,"1.007 (0.953 ,1.063)"
PIHD,All Season,3076,NO2,3,0.00247298,0.028501143,0.086767741,0.93085613,"1.002 (0.948 ,1.06)"
PIHD,All Season,3076,NO2,4,0.034416511,0.028979997,1.187595408,0.234992848,"1.035 (0.978 ,1.096)"
PIHD,All Season,3076,O3,0,-0.00899436,0.031339666,-0.286996037,0.774115355,"0.991 (0.932 ,1.054)"
PIHD,All Season,3076,O3,1,-0.048443943,0.031640277,-1.531084653,0.125748472,"0.953 (0.895 ,1.014)"
PIHD,All Season,3076,O3,2,0.014902369,0.031777519,0.468959485,0.639098596,"1.015 (0.954 ,1.08)"
PIHD,All Season,3076,O3,3,0.029289599,0.032253142,0.908116168,0.363816849,"1.03 (0.967 ,1.097)"
PIHD,All Season,3076,O3,4,-0.011113865,0.032686136,-0.340017702,0.733843197,"0.989 (0.928 ,1.054)"
PIHD,All Season,3076,PM25,0,0.022676832,0.020171999,1.12417378,0.26093931,"1.023 (0.983 ,1.064)"
PIHD,All Season,3076,PM25,1,0.049279309,0.019923035,2.473484023,0.013380279,"1.051 (1.01 ,1.092)"
PIHD,All Season,3076,PM25,2,0.009936364,0.020451482,0.485850557,0.627073126,"1.01 (0.97 ,1.051)"
PIHD,All Season,3076,PM25,3,0.012185023,0.021526678,0.566042884,0.571364629,"1.012 (0.97 ,1.056)"
PIHD,All Season,3076,PM25,4,0.026313526,0.021266241,1.237337919,0.215961656,"1.027 (0.985 ,1.07)"
PIHD,Spring,792,CO,0,0.04481248,0.04183558,1.071157132,0.284098783,"1.046 (0.963 ,1.135)"
PIHD,Spring,792,CO,1,0.058997212,0.042567975,1.385952993,0.165761258,"1.061 (0.976 ,1.153)"
PIHD,Spring,792,CO,2,0.03542241,0.042870066,0.826273753,0.408648819,"1.036 (0.953 ,1.127)"
PIHD,Spring,792,CO,3,0.032014748,0.04227272,0.757338247,0.448847242,"1.033 (0.95 ,1.122)"
PIHD,Spring,792,CO,4,0.04277196,0.044400388,0.963324011,0.335384947,"1.044 (0.957 ,1.139)"
PIHD,Spring,792,NO,0,0.038656448,0.039996659,0.96649194,0.333798078,"1.039 (0.961 ,1.124)"
PIHD,Spring,792,NO,1,0.052699236,0.039813066,1.323666844,0.185613715,"1.054 (0.975 ,1.14)"
PIHD,Spring,792,NO,2,0.034198959,0.040187814,0.850978347,0.394781381,"1.035 (0.956 ,1.12)"
PIHD,Spring,792,NO,3,0.053926228,0.039494566,1.365408778,0.172124607,"1.055 (0.977 ,1.14)"
PIHD,Spring,792,NO,4,0.051405427,0.042696515,1.203972416,0.22860024,"1.053 (0.968 ,1.145)"
PIHD,Spring,792,NO2,0,0.090332608,0.052760429,1.712127984,0.086873085,"1.095 (0.987 ,1.214)"
PIHD,Spring,792,NO2,1,0.096234401,0.053666987,1.793176871,0.072944647,"1.101 (0.991 ,1.223)"
PIHD,Spring,792,NO2,2,0.048324142,0.054105988,0.893138527,0.371782993,"1.05 (0.944 ,1.167)"
PIHD,Spring,792,NO2,3,0.055394118,0.055310569,1.001510537,0.316580049,"1.057 (0.948 ,1.178)"
PIHD,Spring,792,NO2,4,0.053158421,0.057510211,0.924330138,0.355314456,"1.055 (0.942 ,1.18)"
PIHD,Spring,792,O3,0,-0.102022457,0.068284695,-1.494075024,0.135156011,"0.903 (0.79 ,1.032)"
PIHD,Spring,792,O3,1,-0.128359898,0.067736427,-1.894990687,0.058093635,"0.88 (0.77 ,1.004)"
PIHD,Spring,792,O3,2,-0.047776982,0.068109256,-0.701475605,0.483006254,"0.953 (0.834 ,1.089)"
PIHD,Spring,792,O3,3,-0.027939109,0.070185656,-0.398074337,0.690575391,"0.972 (0.847 ,1.116)"
PIHD,Spring,792,O3,4,-0.074391741,0.070825261,-1.050356043,0.293554447,"0.928 (0.808 ,1.067)"
PIHD,Spring,792,PM25,0,0.045327275,0.043499926,1.04200811,0.297407919,"1.046 (0.961 ,1.139)"
PIHD,Spring,792,PM25,1,0.055780073,0.041169051,1.35490307,0.175448442,"1.057 (0.975 ,1.146)"
PIHD,Spring,792,PM25,2,0.016066199,0.041884714,0.383581434,0.701288703,"1.016 (0.936 ,1.103)"
PIHD,Spring,792,PM25,3,0.010150822,0.044360791,0.228824197,0.819005559,"1.01 (0.926 ,1.102)"
PIHD,Spring,792,PM25,4,0.021382365,0.045531033,0.469621777,0.638625263,"1.022 (0.934 ,1.117)"
PIHD,Summer,773,CO,0,-0.006293669,0.074678991,-0.084276297,0.932836758,"0.994 (0.858 ,1.15)"
PIHD,Summer,773,CO,1,0.040041701,0.075369838,0.531269566,0.595231992,"1.041 (0.898 ,1.207)"
PIHD,Summer,773,CO,2,-0.061023827,0.074599292,-0.818021537,0.413344889,"0.941 (0.813 ,1.089)"
PIHD,Summer,773,CO,3,-0.045844606,0.076926381,-0.595954274,0.551205774,"0.955 (0.822 ,1.111)"
PIHD,Summer,773,CO,4,0.010710268,0.078667084,0.136146748,0.891705272,"1.011 (0.866 ,1.179)"
PIHD,Summer,773,NO,0,0.024395586,0.167027864,0.146056987,0.883876402,"1.025 (0.739 ,1.422)"
PIHD,Summer,773,NO,1,0.009880628,0.166116305,0.059480185,0.952569648,"1.01 (0.729 ,1.399)"
PIHD,Summer,773,NO,2,-0.131884699,0.164476839,-0.80184359,0.42264344,"0.876 (0.635 ,1.21)"
PIHD,Summer,773,NO,3,-0.069416609,0.176344739,-0.393641505,0.693845734,"0.933 (0.66 ,1.318)"
PIHD,Summer,773,NO,4,0.025984305,0.174780302,0.148668381,0.881815312,"1.026 (0.729 ,1.446)"
PIHD,Summer,773,NO2,0,-0.073561122,0.113137657,-0.650191314,0.515568651,"0.929 (0.744 ,1.16)"
PIHD,Summer,773,NO2,1,0.065518564,0.112921734,0.580212165,0.561771551,"1.068 (0.856 ,1.332)"
PIHD,Summer,773,NO2,2,-0.106994327,0.11539486,-0.927201838,0.353821749,"0.899 (0.717 ,1.127)"
PIHD,Summer,773,NO2,3,-0.036094741,0.118939043,-0.303472605,0.761529722,"0.965 (0.764 ,1.218)"
PIHD,Summer,773,NO2,4,0.04080541,0.118452758,0.344486784,0.730480233,"1.042 (0.826 ,1.314)"
PIHD,Summer,773,O3,0,-0.007100128,0.087544362,-0.081103201,0.93535988,"0.993 (0.836 ,1.179)"
PIHD,Summer,773,O3,1,-0.020797236,0.088477946,-0.235055593,0.814165585,"0.979 (0.823 ,1.165)"
PIHD,Summer,773,O3,2,0.193872229,0.08827162,2.19631438,0.028069449,"1.214 (1.021 ,1.443)"
PIHD,Summer,773,O3,3,0.184124273,0.08897995,2.069278223,0.038519986,"1.202 (1.01 ,1.431)"
PIHD,Summer,773,O3,4,0.046047262,0.08940981,0.515013525,0.606543569,"1.047 (0.879 ,1.248)"
PIHD,Summer,773,PM25,0,-0.040135095,0.047155192,-0.851127788,0.394698371,"0.961 (0.876 ,1.054)"
PIHD,Summer,773,PM25,1,-0.017767506,0.046157824,-0.384929468,0.700289672,"0.982 (0.897 ,1.075)"
PIHD,Summer,773,PM25,2,-0.06945021,0.050134921,-1.385266184,0.16597109,"0.933 (0.846 ,1.029)"
PIHD,Summer,773,PM25,3,-0.062493087,0.054822697,-1.139912673,0.254322685,"0.939 (0.844 ,1.046)"
PIHD,Summer,773,PM25,4,-0.058024676,0.051017084,-1.137357752,0.255388761,"0.944 (0.854 ,1.043)"
PIHD,Autumn,740,CO,0,0.025675957,0.051416713,0.499369866,0.617518844,"1.026 (0.928 ,1.135)"
PIHD,Autumn,740,CO,1,0.047732974,0.053335149,0.894962804,0.370806972,"1.049 (0.945 ,1.164)"
PIHD,Autumn,740,CO,2,0.00909102,0.053688403,0.169329313,0.86553762,"1.009 (0.908 ,1.121)"
PIHD,Autumn,740,CO,3,-0.051873534,0.055069294,-0.941968397,0.34620882,"0.949 (0.852 ,1.058)"
PIHD,Autumn,740,CO,4,-0.039882511,0.056281974,-0.708619618,0.478560559,"0.961 (0.861 ,1.073)"
PIHD,Autumn,740,NO,0,0.037699924,0.0506771,0.743924242,0.456922309,"1.038 (0.94 ,1.147)"
PIHD,Autumn,740,NO,1,0.068803819,0.05353669,1.285171321,0.198732423,"1.071 (0.965 ,1.19)"
PIHD,Autumn,740,NO,2,0.006827615,0.053277353,0.128152294,0.898028453,"1.007 (0.907 ,1.118)"
PIHD,Autumn,740,NO,3,-0.050064101,0.055292816,-0.905435916,0.365234495,"0.951 (0.853 ,1.06)"
PIHD,Autumn,740,NO,4,-0.06230953,0.05967167,-1.044206237,0.296389982,"0.94 (0.836 ,1.056)"
PIHD,Autumn,740,NO2,0,0.018662667,0.082299729,0.226764619,0.820606777,"1.019 (0.867 ,1.197)"
PIHD,Autumn,740,NO2,1,0.08335383,0.082991003,1.004371883,0.315199397,"1.087 (0.924 ,1.279)"
PIHD,Autumn,740,NO2,2,0.040857721,0.08402745,0.486242546,0.62679521,"1.042 (0.884 ,1.228)"
PIHD,Autumn,740,NO2,3,-0.046332295,0.08558512,-0.541359237,0.588259998,"0.955 (0.807 ,1.129)"
PIHD,Autumn,740,NO2,4,-0.023133185,0.085330779,-0.27110013,0.786314022,"0.977 (0.827 ,1.155)"
PIHD,Autumn,740,O3,0,0.015688973,0.088315567,0.17764675,0.859000407,"1.016 (0.854 ,1.208)"
PIHD,Autumn,740,O3,1,-0.068243447,0.091926195,-0.742372148,0.457861889,"0.934 (0.78 ,1.118)"
PIHD,Autumn,740,O3,2,-0.075057533,0.093133114,-0.805916708,0.420290877,"0.928 (0.773 ,1.113)"
PIHD,Autumn,740,O3,3,0.030441024,0.091381807,0.333119084,0.739044394,"1.031 (0.862 ,1.233)"
PIHD,Autumn,740,O3,4,0.081255574,0.09461556,0.858797151,0.39045244,"1.085 (0.901 ,1.306)"
PIHD,Autumn,740,PM25,0,0.057352568,0.042827581,1.339150291,0.180521751,"1.059 (0.974 ,1.152)"
PIHD,Autumn,740,PM25,1,0.050138714,0.042808083,1.171244077,0.241500683,"1.051 (0.967 ,1.143)"
PIHD,Autumn,740,PM25,2,0.044347179,0.041875327,1.059028838,0.289586647,"1.045 (0.963 ,1.135)"
PIHD,Autumn,740,PM25,3,0.046859706,0.043947689,1.066260963,0.286305691,"1.048 (0.961 ,1.142)"
PIHD,Autumn,740,PM25,4,0.082819959,0.044595404,1.857141124,0.063291079,"1.086 (0.995 ,1.186)"
PIHD,Winter,771,CO,0,-0.021845708,0.028783645,-0.758962524,0.447874975,"0.978 (0.925 ,1.035)"
PIHD,Winter,771,CO,1,0.037078096,0.028230602,1.31340086,0.189047908,"1.038 (0.982 ,1.097)"
PIHD,Winter,771,CO,2,-0.015575519,0.029783972,-0.52294969,0.601009264,"0.985 (0.929 ,1.044)"
PIHD,Winter,771,CO,3,-0.000482109,0.030500893,-0.015806392,0.987388849,"1 (0.942 ,1.061)"
PIHD,Winter,771,CO,4,0.031087129,0.029704686,1.046539563,0.295311989,"1.032 (0.973 ,1.093)"
PIHD,Winter,771,NO,0,-0.019102547,0.023010869,-0.83015324,0.406452149,"0.981 (0.938 ,1.026)"
PIHD,Winter,771,NO,1,0.038923897,0.021397555,1.819081581,0.068898985,"1.04 (0.997 ,1.084)"
PIHD,Winter,771,NO,2,-0.015197189,0.023632842,-0.643053791,0.520189197,"0.985 (0.94 ,1.032)"
PIHD,Winter,771,NO,3,-0.017405257,0.024331749,-0.715331118,0.474404464,"0.983 (0.937 ,1.031)"
PIHD,Winter,771,NO,4,0.03220666,0.022455742,1.434228293,0.151507126,"1.033 (0.988 ,1.079)"
PIHD,Winter,771,NO2,0,-0.097632658,0.058332535,-1.673725608,0.094184538,"0.907 (0.809 ,1.017)"
PIHD,Winter,771,NO2,1,0.089629561,0.05762145,1.5554895,0.119829533,"1.094 (0.977 ,1.225)"
PIHD,Winter,771,NO2,2,-0.031171605,0.060140731,-0.518311042,0.60424127,"0.969 (0.862 ,1.091)"
PIHD,Winter,771,NO2,3,-0.028011237,0.061942635,-0.452212548,0.651115869,"0.972 (0.861 ,1.098)"
PIHD,Winter,771,NO2,4,0.079736615,0.060725001,1.313077203,0.189156935,"1.083 (0.961 ,1.22)"
PIHD,Winter,771,O3,0,0.020728413,0.094557007,0.219216047,0.826481756,"1.021 (0.848 ,1.229)"
PIHD,Winter,771,O3,1,-0.184874863,0.097010499,-1.905720158,0.056686523,"0.831 (0.687 ,1.005)"
PIHD,Winter,771,O3,2,0.004946773,0.097935289,0.050510632,0.959715477,"1.005 (0.829 ,1.218)"
PIHD,Winter,771,O3,3,-0.030837405,0.100124354,-0.30799105,0.758089143,"0.97 (0.797 ,1.18)"
PIHD,Winter,771,O3,4,-0.166140188,0.100109907,-1.659577888,0.0969994,"0.847 (0.696 ,1.031)"
PIHD,Winter,771,PM25,0,0.025106667,0.033725913,0.744432539,0.45661484,"1.025 (0.96 ,1.095)"
PIHD,Winter,771,PM25,1,0.086915752,0.03405906,2.551912852,0.010713331,"1.091 (1.02 ,1.166)"
PIHD,Winter,771,PM25,2,0.026302052,0.035477355,0.741375772,0.45846563,"1.027 (0.958 ,1.101)"
PIHD,Winter,771,PM25,3,0.026460243,0.036027285,0.73445009,0.462674468,"1.027 (0.957 ,1.102)"
PIHD,Winter,771,PM25,4,0.041046228,0.0358264,1.145697833,0.251920201,"1.042 (0.971 ,1.118)"


==> Est-AMI-application-model2.csv <==
sub-cohort,season,N,Pollutant,Lag(day),Estimate,Std. Error,z value,Pr(>|z|),OR (95%CI)
Whole,All Season,9811,CO,0,-0.013644688,0.019729099,-0.691602209,0.489187174,"0.986 (0.949 ,1.025)"
Whole,All Season,9811,CO,1,0.017277635,0.019792328,0.872946108,0.382692453,"1.017 (0.979 ,1.058)"
Whole,All Season,9811,CO,2,-0.015718642,0.019940856,-0.788263166,0.430542788,"0.984 (0.947 ,1.024)"
Whole,All Season,9811,CO,3,-0.030850214,0.020284824,-1.520851902,0.128297006,"0.97 (0.932 ,1.009)"
Whole,All Season,9811,CO,4,0.005241501,0.020672658,0.253547528,0.799845139,"1.005 (0.965 ,1.047)"
Whole,All Season,9811,NO,0,-0.017863761,0.013595164,-1.313979091,0.188853241,"0.982 (0.956 ,1.009)"
Whole,All Season,9811,NO,1,0.014867605,0.013393266,1.110080587,0.266964302,"1.015 (0.989 ,1.042)"
Whole,All Season,9811,NO,2,-0.013179635,0.013609069,-0.968445019,0.332822165,"0.987 (0.961 ,1.014)"
Whole,All Season,9811,NO,3,-0.026992993,0.013890545,-1.943263692,0.051984306,"0.973 (0.947 ,1)"
Whole,All Season,9811,NO,4,-0.009334136,0.014128356,-0.660666773,0.508826037,"0.991 (0.964 ,1.019)"
Whole,All Season,9811,NO2,0,-0.040404544,0.027572587,-1.465388218,0.14281503,"0.96 (0.91 ,1.014)"
Whole,All Season,9811,NO2,1,0.026036281,0.02751566,0.946235011,0.344028732,"1.026 (0.972 ,1.083)"
Whole,All Season,9811,NO2,2,-0.027755154,0.02802356,-0.990422127,0.321967835,"0.973 (0.921 ,1.028)"
Whole,All Season,9811,NO2,3,-0.048304219,0.028336931,-1.704638338,0.088261897,"0.953 (0.901 ,1.007)"
Whole,All Season,9811,NO2,4,-0.002934499,0.028874375,-0.101629863,0.919050475,"0.997 (0.942 ,1.055)"
Whole,All Season,9811,O3,0,0.01006871,0.033717896,0.298616212,0.765232894,"1.01 (0.946 ,1.079)"
Whole,All Season,9811,O3,1,-0.016050793,0.033982802,-0.472321079,0.636697627,"0.984 (0.921 ,1.052)"
Whole,All Season,9811,O3,2,0.049523872,0.034440658,1.437947904,0.150448836,"1.051 (0.982 ,1.124)"
Whole,All Season,9811,O3,3,0.069443257,0.034556032,2.009584216,0.044475213,"1.072 (1.002 ,1.147)"
Whole,All Season,9811,O3,4,0.012923298,0.035340761,0.365676835,0.714606234,"1.013 (0.945 ,1.086)"
Whole,All Season,9811,PM25,0,-0.013328031,0.015158037,-0.879271566,0.379254049,"0.987 (0.958 ,1.017)"
Whole,All Season,9811,PM25,1,0.012993872,0.015326971,0.847778178,0.396561518,"1.013 (0.983 ,1.044)"
Whole,All Season,9811,PM25,2,-0.011479834,0.015446291,-0.743209747,0.457354703,"0.989 (0.959 ,1.019)"
Whole,All Season,9811,PM25,3,0.010902179,0.015771506,0.691257952,0.489403451,"1.011 (0.98 ,1.043)"
Whole,All Season,9811,PM25,4,0.009273901,0.015829611,0.58585781,0.557971071,"1.009 (0.978 ,1.041)"
Whole,Spring,2505,CO,0,0.009254767,0.041808988,0.22135831,0.824813451,"1.009 (0.93 ,1.095)"
Whole,Spring,2505,CO,1,-0.002719715,0.040965361,-0.0663906,0.947066854,"0.997 (0.92 ,1.081)"
Whole,Spring,2505,CO,2,0.052713967,0.041860559,1.259275258,0.207930927,"1.054 (0.971 ,1.144)"
Whole,Spring,2505,CO,3,0.023501213,0.041944229,0.560296681,0.575277091,"1.024 (0.943 ,1.111)"
Whole,Spring,2505,CO,4,0.043790029,0.043306942,1.011154951,0.311942273,"1.045 (0.96 ,1.137)"
Whole,Spring,2505,NO,0,-0.016496936,0.031986616,-0.515744963,0.606032547,"0.984 (0.924 ,1.047)"
Whole,Spring,2505,NO,1,-0.02849645,0.030975362,-0.919971483,0.357587662,"0.972 (0.915 ,1.033)"
Whole,Spring,2505,NO,2,0.038882522,0.031625298,1.229475271,0.218893664,"1.04 (0.977 ,1.106)"
Whole,Spring,2505,NO,3,0.018034527,0.031341787,0.575414766,0.56501082,"1.018 (0.958 ,1.083)"
Whole,Spring,2505,NO,4,0.007731495,0.032962362,0.234555259,0.814553939,"1.008 (0.945 ,1.075)"
Whole,Spring,2505,NO2,0,-0.014254078,0.046954106,-0.303574684,0.761451941,"0.986 (0.899 ,1.081)"
Whole,Spring,2505,NO2,1,-0.01514462,0.046505235,-0.325654087,0.744686085,"0.985 (0.899 ,1.079)"
Whole,Spring,2505,NO2,2,0.055410286,0.047719489,1.161166791,0.245574077,"1.057 (0.963 ,1.161)"
Whole,Spring,2505,NO2,3,-0.001147746,0.048139638,-0.023842018,0.980978624,"0.999 (0.909 ,1.098)"
Whole,Spring,2505,NO2,4,-2.20E-05,0.049668632,-0.000443142,0.999646424,"1 (0.907 ,1.102)"
Whole,Spring,2505,O3,0,0.020922564,0.062549025,0.334498647,0.738003312,"1.021 (0.903 ,1.154)"
Whole,Spring,2505,O3,1,0.064993208,0.062684214,1.036835339,0.299812603,"1.067 (0.944 ,1.207)"
Whole,Spring,2505,O3,2,-0.051372289,0.064463773,-0.796917196,0.425499123,"0.95 (0.837 ,1.078)"
Whole,Spring,2505,O3,3,0.038141423,0.064730868,0.589230824,0.555706442,"1.039 (0.915 ,1.179)"
Whole,Spring,2505,O3,4,0.011971418,0.066520439,0.179966006,0.857179256,"1.012 (0.888 ,1.153)"
Whole,Spring,2505,PM25,0,-0.026121125,0.032072802,-0.81443227,0.415397358,"0.974 (0.915 ,1.037)"
Whole,Spring,2505,PM25,1,-0.019641811,0.032326288,-0.60761108,0.543445451,"0.981 (0.92 ,1.045)"
Whole,Spring,2505,PM25,2,-0.005751275,0.03260884,-0.176371638,0.860001985,"0.994 (0.933 ,1.06)"
Whole,Spring,2505,PM25,3,0.023440141,0.033259458,0.704766167,0.480955767,"1.024 (0.959 ,1.093)"
Whole,Spring,2505,PM25,4,0.040602342,0.033646672,1.206726816,0.227537368,"1.041 (0.975 ,1.112)"
Whole,Summer,2423,CO,0,0.182429804,0.106430677,1.714071632,0.086515571,"1.2 (0.974 ,1.479)"
Whole,Summer,2423,CO,1,0.151939315,0.105964574,1.433868971,0.151609658,"1.164 (0.946 ,1.433)"
Whole,Summer,2423,CO,2,-0.193159883,0.104801773,-1.843097472,0.06531478,"0.824 (0.671 ,1.012)"
Whole,Summer,2423,CO,3,-0.048979334,0.10746245,-0.455780919,0.648547527,"0.952 (0.771 ,1.175)"
Whole,Summer,2423,CO,4,0.063051679,0.108203262,0.582715145,0.560085076,"1.065 (0.862 ,1.317)"
Whole,Summer,2423,NO,0,0.155905125,0.128344342,1.214740929,0.224464917,"1.169 (0.909 ,1.503)"
Whole,Summer,2423,NO,1,0.033157661,0.128708423,0.257618426,0.796701408,"1.034 (0.803 ,1.33)"
Whole,Summer,2423,NO,2,-0.325419016,0.128437431,-2.533677387,0.01128726,"0.722 (0.561 ,0.929)"
Whole,Summer,2423,NO,3,-0.06555039,0.132054443,-0.496389133,0.61961989,"0.937 (0.723 ,1.213)"
Whole,Summer,2423,NO,4,0.098031664,0.130378917,0.751898129,0.452112323,"1.103 (0.854 ,1.424)"
Whole,Summer,2423,NO2,0,0.077843689,0.088682596,0.877778643,0.380063857,"1.081 (0.908 ,1.286)"
Whole,Summer,2423,NO2,1,0.082778735,0.089168502,0.928340541,0.353230951,"1.086 (0.912 ,1.294)"
Whole,Summer,2423,NO2,2,-0.163979564,0.089280067,-1.8366873,0.066256071,"0.849 (0.713 ,1.011)"
Whole,Summer,2423,NO2,3,-0.030309767,0.090218401,-0.335959916,0.736901093,"0.97 (0.813 ,1.158)"
Whole,Summer,2423,NO2,4,0.023881803,0.09202978,0.259500817,0.795248852,"1.024 (0.855 ,1.227)"
Whole,Summer,2423,O3,0,-0.011940492,0.068428448,-0.174496029,0.861475651,"0.988 (0.864 ,1.13)"
Whole,Summer,2423,O3,1,0.03283163,0.069517986,0.472275337,0.636730272,"1.033 (0.902 ,1.184)"
Whole,Summer,2423,O3,2,0.195298687,0.069441482,2.812421063,0.004917009,"1.216 (1.061 ,1.393)"
Whole,Summer,2423,O3,3,0.10058812,0.070003487,1.436901563,0.150745966,"1.106 (0.964 ,1.268)"
Whole,Summer,2423,O3,4,-0.061195612,0.07092188,-0.86285942,0.388214765,"0.941 (0.819 ,1.081)"
Whole,Summer,2423,PM25,0,0.037902753,0.033820955,1.12068843,0.262420509,"1.039 (0.972 ,1.11)"
Whole,Summer,2423,PM25,1,-0.008104091,0.033914943,-0.238953403,0.811141715,"0.992 (0.928 ,1.06)"
Whole,Summer,2423,PM25,2,-0.035609477,0.034360514,-1.036348777,0.300039458,"0.965 (0.902 ,1.032)"
Whole,Summer,2423,PM25,3,0.056249879,0.035177991,1.599007713,0.109818889,"1.058 (0.987 ,1.133)"
Whole,Summer,2423,PM25,4,-0.02230857,0.033694719,-0.662079129,0.507920511,"0.978 (0.915 ,1.045)"
Whole,Autumn,2408,CO,0,-0.013625679,0.051780137,-0.263144896,0.792438901,"0.986 (0.891 ,1.092)"
Whole,Autumn,2408,CO,1,0.001327155,0.054501045,0.02435101,0.980572625,"1.001 (0.9 ,1.114)"
Whole,Autumn,2408,CO,2,-0.061188648,0.055074431,-1.111017332,0.266560889,"0.941 (0.844 ,1.048)"
Whole,Autumn,2408,CO,3,-0.081862901,0.057223576,-1.430579954,0.152550636,"0.921 (0.824 ,1.031)"
Whole,Autumn,2408,CO,4,-0.038710944,0.057614715,-0.671893354,0.501651592,"0.962 (0.859 ,1.077)"
Whole,Autumn,2408,NO,0,-2.07E-05,0.038282604,-0.000541795,0.99956771,"1 (0.928 ,1.078)"
Whole,Autumn,2408,NO,1,0.022429987,0.040261221,0.557111437,0.577451294,"1.023 (0.945 ,1.107)"
Whole,Autumn,2408,NO,2,-0.056884308,0.041075422,-1.384874582,0.166090821,"0.945 (0.872 ,1.024)"
Whole,Autumn,2408,NO,3,-0.04452583,0.042436134,-1.049243325,0.294066143,"0.956 (0.88 ,1.039)"
Whole,Autumn,2408,NO,4,-0.050835567,0.043553626,-1.167194814,0.243131705,"0.95 (0.873 ,1.035)"
Whole,Autumn,2408,NO2,0,-0.072430137,0.06459879,-1.121230565,0.262189733,"0.93 (0.82 ,1.056)"
Whole,Autumn,2408,NO2,1,-0.007769853,0.06669164,-0.116504146,0.907253,"0.992 (0.871 ,1.131)"
Whole,Autumn,2408,NO2,2,-0.079798936,0.067853816,-1.176041992,0.239578096,"0.923 (0.808 ,1.055)"
Whole,Autumn,2408,NO2,3,-0.121099663,0.069597499,-1.740000203,0.081858982,"0.886 (0.773 ,1.015)"
Whole,Autumn,2408,NO2,4,-0.017021692,0.069507744,-0.244889138,0.806542272,"0.983 (0.858 ,1.127)"
Whole,Autumn,2408,O3,0,0.000763671,0.072135002,0.010586696,0.991553197,"1.001 (0.869 ,1.153)"
Whole,Autumn,2408,O3,1,-0.043045214,0.073408796,-0.586376788,0.557622339,"0.958 (0.83 ,1.106)"
Whole,Autumn,2408,O3,2,-0.03612566,0.074323693,-0.486058465,0.626925714,"0.965 (0.834 ,1.116)"
Whole,Autumn,2408,O3,3,0.024370495,0.073795597,0.330243217,0.741216195,"1.025 (0.887 ,1.184)"
Whole,Autumn,2408,O3,4,0.075816245,0.076004874,0.997518196,0.318513046,"1.079 (0.929 ,1.252)"
Whole,Autumn,2408,PM25,0,-0.029957575,0.033167429,-0.903222713,0.366407706,"0.97 (0.909 ,1.036)"
Whole,Autumn,2408,PM25,1,-0.00520343,0.033168717,-0.156877653,0.875341272,"0.995 (0.932 ,1.062)"
Whole,Autumn,2408,PM25,2,-0.036572304,0.033735711,-1.0840828,0.278328088,"0.964 (0.902 ,1.03)"
Whole,Autumn,2408,PM25,3,0.00839967,0.033903021,0.247755796,0.804323359,"1.008 (0.944 ,1.078)"
Whole,Autumn,2408,PM25,4,0.039257305,0.0349459,1.123373695,0.261278817,"1.04 (0.971 ,1.114)"
Whole,Winter,2475,CO,0,-0.033007251,0.025696543,-1.284501626,0.198966495,"0.968 (0.92 ,1.018)"
Whole,Winter,2475,CO,1,0.020406685,0.025668868,0.794997491,0.426614962,"1.021 (0.971 ,1.073)"
Whole,Winter,2475,CO,2,-0.023013816,0.025727156,-0.894534025,0.371036233,"0.977 (0.929 ,1.028)"
Whole,Winter,2475,CO,3,-0.04208986,0.026308547,-1.599855006,0.109630753,"0.959 (0.911 ,1.01)"
Whole,Winter,2475,CO,4,-0.001801964,0.026697825,-0.067494772,0.946187824,"0.998 (0.947 ,1.052)"
Whole,Winter,2475,NO,0,-0.024141028,0.016567079,-1.457168698,0.145069819,"0.976 (0.945 ,1.008)"
Whole,Winter,2475,NO,1,0.025115841,0.016135468,1.556561064,0.119574734,"1.025 (0.994 ,1.058)"
Whole,Winter,2475,NO,2,-0.016165591,0.016434994,-0.98360792,0.325308329,"0.984 (0.953 ,1.016)"
Whole,Winter,2475,NO,3,-0.037561314,0.016961801,-2.214464982,0.026796809,"0.963 (0.932 ,0.996)"
Whole,Winter,2475,NO,4,-0.008526256,0.016975091,-0.502280435,0.61547027,"0.992 (0.959 ,1.025)"
Whole,Winter,2475,NO2,0,-0.078983943,0.044950282,-1.757140118,0.078893929,"0.924 (0.846 ,1.009)"
Whole,Winter,2475,NO2,1,0.06289176,0.044449281,1.414910634,0.1570947,"1.065 (0.976 ,1.162)"
Whole,Winter,2475,NO2,2,-0.047028349,0.04520672,-1.040295541,0.298202615,"0.954 (0.873 ,1.042)"
Whole,Winter,2475,NO2,3,-0.066069882,0.045570112,-1.44985119,0.147100021,"0.936 (0.856 ,1.024)"
Whole,Winter,2475,NO2,4,-0.003789921,0.046439971,-0.081609037,0.934957615,"0.996 (0.91 ,1.091)"
Whole,Winter,2475,O3,0,0.025545872,0.067567052,0.378081789,0.705369836,"1.026 (0.899 ,1.171)"
Whole,Winter,2475,O3,1,-0.134517048,0.067972595,-1.97898945,0.047817194,"0.874 (0.765 ,0.999)"
Whole,Winter,2475,O3,2,0.099994433,0.068157246,1.467113749,0.142345115,"1.105 (0.967 ,1.263)"
Whole,Winter,2475,O3,3,0.116741403,0.068514704,1.703888317,0.088401954,"1.124 (0.983 ,1.285)"
Whole,Winter,2475,O3,4,0.033299184,0.070176777,0.47450432,0.635140318,"1.034 (0.901 ,1.186)"
Whole,Winter,2475,PM25,0,-0.021786237,0.025009995,-0.871101216,0.38369889,"0.978 (0.932 ,1.028)"
Whole,Winter,2475,PM25,1,0.056020886,0.025766903,2.174141249,0.029694529,"1.058 (1.006 ,1.112)"
Whole,Winter,2475,PM25,2,0.013097279,0.025725756,0.509111524,0.610674055,"1.013 (0.963 ,1.066)"
Whole,Winter,2475,PM25,3,-0.020408659,0.026443843,-0.771773565,0.440248551,"0.98 (0.93 ,1.032)"
Whole,Winter,2475,PM25,4,-0.007683152,0.026924223,-0.285362057,0.775366774,"0.992 (0.941 ,1.046)"
Female,All Season,3324,CO,0,-0.022725708,0.034399947,-0.660632072,0.508848296,"0.978 (0.914 ,1.046)"
Female,All Season,3324,CO,1,0.076377092,0.033923558,2.251446941,0.024357244,"1.079 (1.01 ,1.154)"
Female,All Season,3324,CO,2,0.018174765,0.034332942,0.529368123,0.596550107,"1.018 (0.952 ,1.089)"
Female,All Season,3324,CO,3,-0.04110092,0.036065626,-1.139614774,0.254446828,"0.96 (0.894 ,1.03)"
Female,All Season,3324,CO,4,0.023093852,0.036063936,0.64035863,0.521939472,"1.023 (0.954 ,1.098)"
Female,All Season,3324,NO,0,-0.024754768,0.023703388,-1.044355694,0.296320854,"0.976 (0.931 ,1.022)"
Female,All Season,3324,NO,1,0.056478829,0.022858555,2.470796101,0.013481266,"1.058 (1.012 ,1.107)"
Female,All Season,3324,NO,2,-0.005593992,0.023288439,-0.240204663,0.810171599,"0.994 (0.95 ,1.041)"
Female,All Season,3324,NO,3,-0.026549136,0.024542722,-1.081751874,0.279362796,"0.974 (0.928 ,1.022)"
Female,All Season,3324,NO,4,0.003782803,0.024321433,0.155533724,0.876400569,"1.004 (0.957 ,1.053)"
Female,All Season,3324,NO2,0,-0.037178396,0.047509173,-0.782551958,0.433890263,"0.964 (0.878 ,1.058)"
Female,All Season,3324,NO2,1,0.105658322,0.04716046,2.240400596,0.025064928,"1.111 (1.013 ,1.219)"
Female,All Season,3324,NO2,2,-0.01147225,0.048212772,-0.237950425,0.811919545,"0.989 (0.899 ,1.087)"
Female,All Season,3324,NO2,3,-0.03822791,0.049442509,-0.773179,0.439416453,"0.962 (0.874 ,1.06)"
Female,All Season,3324,NO2,4,0.031153859,0.050230477,0.620218263,0.5351141,"1.032 (0.935 ,1.138)"
Female,All Season,3324,O3,0,0.047445438,0.05794794,0.818759709,0.412923522,"1.049 (0.936 ,1.175)"
Female,All Season,3324,O3,1,-0.091077679,0.058668939,-1.55240031,0.120566469,"0.913 (0.814 ,1.024)"
Female,All Season,3324,O3,2,0.052179295,0.058856007,0.886558528,0.37531663,"1.054 (0.939 ,1.182)"
Female,All Season,3324,O3,3,0.10756455,0.05959492,1.804928167,0.071085923,"1.114 (0.991 ,1.252)"
Female,All Season,3324,O3,4,-0.037124901,0.06106223,-0.6079847,0.543197622,"0.964 (0.855 ,1.086)"
Female,All Season,3324,PM25,0,0.003665825,0.026430072,0.138699009,0.889688002,"1.004 (0.953 ,1.057)"
Female,All Season,3324,PM25,1,0.042676578,0.026424151,1.615059559,0.106297798,"1.044 (0.991 ,1.099)"
Female,All Season,3324,PM25,2,-0.026217813,0.026553197,-0.987369382,0.323461589,"0.974 (0.925 ,1.026)"
Female,All Season,3324,PM25,3,0.013618669,0.027042589,0.503600788,0.614541938,"1.014 (0.961 ,1.069)"
Female,All Season,3324,PM25,4,-0.000196178,0.027122752,-0.007232954,0.994228988,"1 (0.948 ,1.054)"
Female,Spring,874,CO,0,0.055972818,0.072048005,0.776882272,0.437228232,"1.058 (0.918 ,1.218)"
Female,Spring,874,CO,1,0.035278041,0.069608659,0.506805348,0.612291403,"1.036 (0.904 ,1.187)"
Female,Spring,874,CO,2,0.055557664,0.072073268,0.770849791,0.44079597,"1.057 (0.918 ,1.218)"
Female,Spring,874,CO,3,0.002973887,0.075234793,0.03952808,0.968469366,"1.003 (0.865 ,1.162)"
Female,Spring,874,CO,4,0.015651826,0.076797128,0.203807437,0.838503981,"1.016 (0.874 ,1.181)"
Female,Spring,874,NO,0,0.02199449,0.054528023,0.403361216,0.686682514,"1.022 (0.919 ,1.138)"
Female,Spring,874,NO,1,0.007224961,0.051586669,0.140054803,0.88861669,"1.007 (0.91 ,1.114)"
Female,Spring,874,NO,2,0.050347887,0.053606258,0.939216607,0.347619544,"1.052 (0.947 ,1.168)"
Female,Spring,874,NO,3,-0.000725438,0.055406853,-0.013092931,0.989553651,"0.999 (0.896 ,1.114)"
Female,Spring,874,NO,4,-0.043827104,0.058828424,-0.744998775,0.45627246,"0.957 (0.853 ,1.074)"
Female,Spring,874,NO2,0,0.063162964,0.080104082,0.788511182,0.43039776,"1.065 (0.91 ,1.246)"
Female,Spring,874,NO2,1,0.037124327,0.078934778,0.470316485,0.638128922,"1.038 (0.889 ,1.211)"
Female,Spring,874,NO2,2,0.047899396,0.081683162,0.586404768,0.557603541,"1.049 (0.894 ,1.231)"
Female,Spring,874,NO2,3,-0.051674582,0.084065339,-0.614695464,0.538755856,"0.95 (0.805 ,1.12)"
Female,Spring,874,NO2,4,-0.013684127,0.086044573,-0.159035332,0.873641037,"0.986 (0.833 ,1.168)"
Female,Spring,874,O3,0,-0.022124617,0.105764358,-0.209187838,0.834301607,"0.978 (0.795 ,1.203)"
Female,Spring,874,O3,1,-0.062052225,0.107169295,-0.579011232,0.562581594,"0.94 (0.762 ,1.16)"
Female,Spring,874,O3,2,-0.048662787,0.109188917,-0.445675149,0.655831918,"0.953 (0.769 ,1.18)"
Female,Spring,874,O3,3,0.029574229,0.112374466,0.263175706,0.792415155,"1.03 (0.826 ,1.284)"
Female,Spring,874,O3,4,-0.054105471,0.11318367,-0.478032489,0.632627081,"0.947 (0.759 ,1.183)"
Female,Spring,874,PM25,0,0.036781631,0.054401663,0.676112244,0.498969384,"1.037 (0.933 ,1.154)"
Female,Spring,874,PM25,1,0.023946585,0.05402263,0.443269505,0.657570811,"1.024 (0.921 ,1.139)"
Female,Spring,874,PM25,2,-0.079351287,0.057211478,-1.386981934,0.165447272,"0.924 (0.826 ,1.033)"
Female,Spring,874,PM25,3,-0.047549598,0.06057377,-0.784986604,0.432461423,"0.954 (0.847 ,1.074)"
Female,Spring,874,PM25,4,0.01448708,0.060787747,0.238322365,0.811631076,"1.015 (0.901 ,1.143)"
Female,Summer,837,CO,0,0.176376557,0.182307157,0.967469187,0.333309537,"1.193 (0.834 ,1.705)"
Female,Summer,837,CO,1,0.244581821,0.181844949,1.345002003,0.178624588,"1.277 (0.894 ,1.824)"
Female,Summer,837,CO,2,0.048657761,0.184924969,0.263121637,0.792456827,"1.05 (0.731 ,1.508)"
Female,Summer,837,CO,3,-0.072438428,0.183068028,-0.395691307,0.692332769,"0.93 (0.65 ,1.332)"
Female,Summer,837,CO,4,-0.07448858,0.185154221,-0.402305599,0.687459134,"0.928 (0.646 ,1.334)"
Female,Summer,837,NO,0,0.15320312,0.218464217,0.701273289,0.48313248,"1.166 (0.76 ,1.789)"
Female,Summer,837,NO,1,0.086420692,0.223938766,0.385912156,0.699561727,"1.09 (0.703 ,1.691)"
Female,Summer,837,NO,2,-0.256024291,0.233466532,-1.096620957,0.272807122,"0.774 (0.49 ,1.223)"
Female,Summer,837,NO,3,0.011597202,0.226351965,0.051235259,0.959138056,"1.012 (0.649 ,1.577)"
Female,Summer,837,NO,4,0.077095666,0.224905513,0.342791356,0.731755429,"1.08 (0.695 ,1.679)"
Female,Summer,837,NO2,0,0.027702187,0.150296027,0.184317497,0.853764389,"1.028 (0.766 ,1.38)"
Female,Summer,837,NO2,1,0.197094353,0.152712279,1.290625445,0.196833588,"1.218 (0.903 ,1.643)"
Female,Summer,837,NO2,2,-0.033279704,0.154829354,-0.214944412,0.829810658,"0.967 (0.714 ,1.31)"
Female,Summer,837,NO2,3,-0.035612576,0.153323062,-0.232271489,0.816327156,"0.965 (0.715 ,1.303)"
Female,Summer,837,NO2,4,0.035491256,0.156003452,0.227503019,0.820032622,"1.036 (0.763 ,1.407)"
Female,Summer,837,O3,0,-0.025325005,0.116262024,-0.217826974,0.827563927,"0.975 (0.776 ,1.225)"
Female,Summer,837,O3,1,-0.074463745,0.117966295,-0.631228991,0.527890808,"0.928 (0.737 ,1.17)"
Female,Summer,837,O3,2,0.186694241,0.117341173,1.591037789,0.111601072,"1.205 (0.958 ,1.517)"
Female,Summer,837,O3,3,0.164210773,0.119270866,1.376788633,0.168577606,"1.178 (0.933 ,1.489)"
Female,Summer,837,O3,4,-0.120666954,0.120404014,-1.002183816,0.316254823,"0.886 (0.7 ,1.122)"
Female,Summer,837,PM25,0,0.068031175,0.059090474,1.151305277,0.249606667,"1.07 (0.953 ,1.202)"
Female,Summer,837,PM25,1,0.018537855,0.061689156,0.300504267,0.763792542,"1.019 (0.903 ,1.15)"
Female,Summer,837,PM25,2,-0.022568502,0.059413658,-0.379853764,0.70405397,"0.978 (0.87 ,1.098)"
Female,Summer,837,PM25,3,0.053939076,0.057867804,0.93210857,0.351280419,"1.055 (0.942 ,1.182)"
Female,Summer,837,PM25,4,-0.058191185,0.057618657,-1.009936505,0.312525711,"0.943 (0.843 ,1.056)"
Female,Autumn,801,CO,0,-0.12317934,0.09140758,-1.347583426,0.177792404,"0.884 (0.739 ,1.058)"
Female,Autumn,801,CO,1,0.055536494,0.092790176,0.59851696,0.549495046,"1.057 (0.881 ,1.268)"
Female,Autumn,801,CO,2,0.092762609,0.091932097,1.00903397,0.312958343,"1.097 (0.916 ,1.314)"
Female,Autumn,801,CO,3,-0.070747799,0.097528611,-0.725405589,0.468203245,"0.932 (0.77 ,1.128)"
Female,Autumn,801,CO,4,-0.077041097,0.100875046,-0.763727997,0.445029353,"0.926 (0.76 ,1.128)"
Female,Autumn,801,NO,0,-0.058972098,0.067672632,-0.871432019,0.383518309,"0.943 (0.826 ,1.076)"
Female,Autumn,801,NO,1,0.082803136,0.067993194,1.217815066,0.223294258,"1.086 (0.951 ,1.241)"
Female,Autumn,801,NO,2,0.027573699,0.068581067,0.402059938,0.687639915,"1.028 (0.899 ,1.176)"
Female,Autumn,801,NO,3,-0.045942986,0.071846503,-0.639460302,0.522523531,"0.955 (0.83 ,1.1)"
Female,Autumn,801,NO,4,-0.074794681,0.076606128,-0.976353757,0.328889189,"0.928 (0.799 ,1.078)"
Female,Autumn,801,NO2,0,-0.166213671,0.112757925,-1.474075298,0.140461319,"0.847 (0.679 ,1.056)"
Female,Autumn,801,NO2,1,0.029783191,0.114726726,0.259601162,0.79517144,"1.03 (0.823 ,1.29)"
Female,Autumn,801,NO2,2,0.016360966,0.11390707,0.143634333,0.885789228,"1.016 (0.813 ,1.271)"
Female,Autumn,801,NO2,3,-0.023128675,0.119939479,-0.192836217,0.847087239,"0.977 (0.772 ,1.236)"
Female,Autumn,801,NO2,4,0.056384702,0.12118104,0.465293101,0.641721575,"1.058 (0.834 ,1.342)"
Female,Autumn,801,O3,0,0.114422817,0.12640245,0.905226261,0.365345532,"1.121 (0.875 ,1.436)"
Female,Autumn,801,O3,1,0.00916868,0.128057134,0.071598355,0.942921549,"1.009 (0.785 ,1.297)"
Female,Autumn,801,O3,2,-0.035281331,0.128975679,-0.273550268,0.784430257,"0.965 (0.75 ,1.243)"
Female,Autumn,801,O3,3,0.154720319,0.125744456,1.230434515,0.218534435,"1.167 (0.912 ,1.494)"
Female,Autumn,801,O3,4,0.125274246,0.131920251,0.949621038,0.342304845,"1.133 (0.875 ,1.468)"
Female,Autumn,801,PM25,0,-0.060745574,0.059501534,-1.020907697,0.307298172,"0.941 (0.837 ,1.057)"
Female,Autumn,801,PM25,1,0.006332944,0.056889334,0.111320416,0.911362266,"1.006 (0.9 ,1.125)"
Female,Autumn,801,PM25,2,0.00921748,0.056833627,0.162183553,0.871161311,"1.009 (0.903 ,1.128)"
Female,Autumn,801,PM25,3,0.063910126,0.056764668,1.125878624,0.260216898,"1.066 (0.954 ,1.191)"
Female,Autumn,801,PM25,4,0.020825019,0.059983883,0.347176904,0.728458421,"1.021 (0.908 ,1.148)"
Female,Winter,812,CO,0,-0.038841403,0.045092935,-0.861363382,0.389037937,"0.962 (0.881 ,1.051)"
Female,Winter,812,CO,1,0.089074005,0.044419863,2.00527418,0.044933744,"1.093 (1.002 ,1.193)"
Female,Winter,812,CO,2,-0.016794095,0.044779382,-0.375040802,0.707630122,"0.983 (0.901 ,1.074)"
Female,Winter,812,CO,3,-0.050285158,0.047120805,-1.067154052,0.285902277,"0.951 (0.867 ,1.043)"
Female,Winter,812,CO,4,0.054127665,0.046087301,1.174459414,0.240211059,"1.056 (0.964 ,1.155)"
Female,Winter,812,NO,0,-0.033812477,0.02916314,-1.159425143,0.246282933,"0.967 (0.913 ,1.024)"
Female,Winter,812,NO,1,0.066418359,0.027957517,2.375688796,0.017516229,"1.069 (1.012 ,1.129)"
Female,Winter,812,NO,2,-0.023764667,0.028494446,-0.834010476,0.404275081,"0.977 (0.923 ,1.033)"
Female,Winter,812,NO,3,-0.031888543,0.030061789,-1.06076666,0.288795957,"0.969 (0.913 ,1.027)"
Female,Winter,812,NO,4,0.027231388,0.028794243,0.945723343,0.344289713,"1.028 (0.971 ,1.087)"
Female,Winter,812,NO2,0,-0.086272017,0.077971065,-1.106461943,0.268526627,"0.917 (0.787 ,1.069)"
Female,Winter,812,NO2,1,0.177637474,0.076838347,2.311833605,0.020786855,"1.194 (1.027 ,1.389)"
Female,Winter,812,NO2,2,-0.0767075,0.079096074,-0.969801615,0.332145388,"0.926 (0.793 ,1.081)"
Female,Winter,812,NO2,3,-0.032645108,0.080465431,-0.40570351,0.684960463,"0.968 (0.827 ,1.133)"
Female,Winter,812,NO2,4,0.060428448,0.081704283,0.739599512,0.459543038,"1.062 (0.905 ,1.247)"
Female,Winter,812,O3,0,0.148575222,0.117467054,1.264824621,0.205934203,"1.16 (0.922 ,1.461)"
Female,Winter,812,O3,1,-0.228180449,0.119928463,-1.902637984,0.057087799,"0.796 (0.629 ,1.007)"
Female,Winter,812,O3,2,0.111588095,0.117928806,0.94623272,0.344029901,"1.118 (0.887 ,1.409)"
Female,Winter,812,O3,3,0.100901917,0.120563585,0.836918687,0.402638276,"1.106 (0.873 ,1.401)"
Female,Winter,812,O3,4,-0.072517145,0.126231591,-0.574476998,0.565645062,"0.93 (0.726 ,1.191)"
Female,Winter,812,PM25,0,-0.015962647,0.043480641,-0.367120796,0.713528916,"0.984 (0.904 ,1.072)"
Female,Winter,812,PM25,1,0.086107449,0.044304143,1.943552991,0.051949379,"1.09 (0.999 ,1.189)"
Female,Winter,812,PM25,2,-0.019788601,0.044073891,-0.448986938,0.65344108,"0.98 (0.899 ,1.069)"
Female,Winter,812,PM25,3,-0.006306481,0.045332426,-0.139116343,0.889358214,"0.994 (0.909 ,1.086)"
Female,Winter,812,PM25,4,0.018309511,0.044706401,0.409550101,0.682136007,"1.018 (0.933 ,1.112)"
Male,All Season,6487,CO,0,-0.009038531,0.024084933,-0.375277419,0.707454158,"0.991 (0.945 ,1.039)"
Male,All Season,6487,CO,1,-0.01285999,0.024386826,-0.52733348,0.597962029,"0.987 (0.941 ,1.036)"
Male,All Season,6487,CO,2,-0.032774199,0.024502065,-1.337609653,0.181023716,"0.968 (0.922 ,1.015)"
Male,All Season,6487,CO,3,-0.026227219,0.024538605,-1.068814594,0.285153222,"0.974 (0.928 ,1.022)"
Male,All Season,6487,CO,4,-0.002985037,0.025237173,-0.118279357,0.905846313,"0.997 (0.949 ,1.048)"
Male,All Season,6487,NO,0,-0.014311786,0.016596231,-0.862351576,0.388494079,"0.986 (0.954 ,1.018)"
Male,All Season,6487,NO,1,-0.006509486,0.016553618,-0.393236477,0.69414483,"0.994 (0.962 ,1.026)"
Male,All Season,6487,NO,2,-0.017183368,0.016767788,-1.024784411,0.305464924,"0.983 (0.951 ,1.016)"
Male,All Season,6487,NO,3,-0.027234653,0.016853385,-1.61597526,0.106099662,"0.973 (0.942 ,1.006)"
Male,All Season,6487,NO,4,-0.015989657,0.017356452,-0.921251474,0.35691915,"0.984 (0.951 ,1.018)"
Male,All Season,6487,NO2,0,-0.04176699,0.033862071,-1.233444634,0.217409921,"0.959 (0.898 ,1.025)"
Male,All Season,6487,NO2,1,-0.015045618,0.033889531,-0.443960633,0.657071046,"0.985 (0.922 ,1.053)"
Male,All Season,6487,NO2,2,-0.036167195,0.034438427,-1.050198806,0.293626718,"0.964 (0.902 ,1.032)"
Male,All Season,6487,NO2,3,-0.053519875,0.034584711,-1.547501016,0.12174248,"0.948 (0.886 ,1.014)"
Male,All Season,6487,NO2,4,-0.020005192,0.03529028,-0.566875393,0.570798843,"0.98 (0.915 ,1.05)"
Male,All Season,6487,O3,0,-0.009529556,0.041467682,-0.229806827,0.818241879,"0.991 (0.913 ,1.074)"
Male,All Season,6487,O3,1,0.021632218,0.041690868,0.518871846,0.603850112,"1.022 (0.942 ,1.109)"
Male,All Season,6487,O3,2,0.048431707,0.042472054,1.140319408,0.254153255,"1.05 (0.966 ,1.141)"
Male,All Season,6487,O3,3,0.05027581,0.04241532,1.185321962,0.235890173,"1.052 (0.968 ,1.143)"
Male,All Season,6487,O3,4,0.03764374,0.043327568,0.868817285,0.384947077,"1.038 (0.954 ,1.13)"
Male,All Season,6487,PM25,0,-0.021299284,0.018520105,-1.150062788,0.250118012,"0.979 (0.944 ,1.015)"
Male,All Season,6487,PM25,1,-0.001752985,0.018843282,-0.093029688,0.925879976,"0.998 (0.962 ,1.036)"
Male,All Season,6487,PM25,2,-0.003905047,0.018994863,-0.205584373,0.837115585,"0.996 (0.96 ,1.034)"
Male,All Season,6487,PM25,3,0.009371422,0.019417693,0.482622831,0.629363565,"1.009 (0.972 ,1.049)"
Male,All Season,6487,PM25,4,0.013862297,0.019510515,0.710503905,0.47739171,"1.014 (0.976 ,1.053)"
Male,Spring,1631,CO,0,-0.013033528,0.051375273,-0.253692636,0.799733024,"0.987 (0.893 ,1.092)"
Male,Spring,1631,CO,1,-0.022118335,0.050736515,-0.435945089,0.66287657,"0.978 (0.886 ,1.08)"
Male,Spring,1631,CO,2,0.052090757,0.051432429,1.012799869,0.311155763,"1.053 (0.952 ,1.165)"
Male,Spring,1631,CO,3,0.033762601,0.050565891,0.667695176,0.50432819,"1.034 (0.937 ,1.142)"
Male,Spring,1631,CO,4,0.056420636,0.052436561,1.075978944,0.281936673,"1.058 (0.955 ,1.173)"
Male,Spring,1631,NO,0,-0.035430643,0.039535058,-0.896182884,0.370155096,"0.965 (0.893 ,1.043)"
Male,Spring,1631,NO,1,-0.048086304,0.038807316,-1.239104096,0.21530695,"0.953 (0.883 ,1.028)"
Male,Spring,1631,NO,2,0.033483157,0.039186146,0.854464151,0.392847864,"1.034 (0.958 ,1.117)"
Male,Spring,1631,NO,3,0.027137594,0.038025509,0.713668121,0.475432424,"1.028 (0.954 ,1.107)"
Male,Spring,1631,NO,4,0.031393858,0.039837676,0.78804442,0.430670724,"1.032 (0.954 ,1.116)"
Male,Spring,1631,NO2,0,-0.054188085,0.057995373,-0.934351866,0.350122418,"0.947 (0.845 ,1.061)"
Male,Spring,1631,NO2,1,-0.043015296,0.057600943,-0.746781118,0.455195695,"0.958 (0.856 ,1.072)"
Male,Spring,1631,NO2,2,0.060084613,0.058813464,1.021613232,0.306963993,"1.062 (0.946 ,1.192)"
Male,Spring,1631,NO2,3,0.02241116,0.058726561,0.381618807,0.702744132,"1.023 (0.911 ,1.147)"
Male,Spring,1631,NO2,4,0.004807907,0.060852622,0.079009029,0.937025442,"1.005 (0.892 ,1.132)"
Male,Spring,1631,O3,0,0.043602941,0.077565255,0.562145267,0.574017049,"1.045 (0.897 ,1.216)"
Male,Spring,1631,O3,1,0.13070305,0.077355638,1.689638307,0.091097173,"1.14 (0.979 ,1.326)"
Male,Spring,1631,O3,2,-0.053018116,0.079880883,-0.663714695,0.506872932,"0.948 (0.811 ,1.109)"
Male,Spring,1631,O3,3,0.043498926,0.079213874,0.549132667,0.582914409,"1.044 (0.894 ,1.22)"
Male,Spring,1631,O3,4,0.046931371,0.082220276,0.570800452,0.568134916,"1.048 (0.892 ,1.231)"
Male,Spring,1631,PM25,0,-0.058921936,0.039843761,-1.478824663,0.139187183,"0.943 (0.872 ,1.019)"
Male,Spring,1631,PM25,1,-0.044092416,0.040465004,-1.089643206,0.275870343,"0.957 (0.884 ,1.036)"
Male,Spring,1631,PM25,2,0.03048016,0.039796458,0.765901346,0.443735005,"1.031 (0.954 ,1.115)"
Male,Spring,1631,PM25,3,0.054486026,0.039813692,1.368524832,0.171147855,"1.056 (0.977 ,1.142)"
Male,Spring,1631,PM25,4,0.052188401,0.040439421,1.290532869,0.196865707,"1.054 (0.973 ,1.14)"
Male,Summer,1586,CO,0,0.184456539,0.131135419,1.406611117,0.159542735,"1.203 (0.93 ,1.555)"
Male,Summer,1586,CO,1,0.10408781,0.130424172,0.798071466,0.424829019,"1.11 (0.859 ,1.433)"
Male,Summer,1586,CO,2,-0.307628548,0.127633027,-2.410258184,0.015941235,"0.735 (0.572 ,0.944)"
Male,Summer,1586,CO,3,-0.037462877,0.132887421,-0.281914397,0.77800915,"0.963 (0.742 ,1.25)"
Male,Summer,1586,CO,4,0.13552922,0.133457838,1.015520872,0.309857603,"1.145 (0.882 ,1.488)"
Male,Summer,1586,NO,0,0.156018182,0.158758227,0.982740773,0.325735038,"1.169 (0.856 ,1.595)"
Male,Summer,1586,NO,1,0.009517928,0.157410474,0.060465658,0.951784767,"1.01 (0.742 ,1.374)"
Male,Summer,1586,NO,2,-0.357004854,0.153814648,-2.321006861,0.020286474,"0.7 (0.518 ,0.946)"
Male,Summer,1586,NO,3,-0.104488949,0.16271044,-0.64217729,0.520758076,"0.901 (0.655 ,1.239)"
Male,Summer,1586,NO,4,0.113545742,0.160152073,0.708987025,0.478332529,"1.12 (0.818 ,1.533)"
Male,Summer,1586,NO2,0,0.103852584,0.109923698,0.944769741,0.344776443,"1.109 (0.894 ,1.376)"
Male,Summer,1586,NO2,1,0.022772119,0.109887009,0.207232134,0.835828573,"1.023 (0.825 ,1.269)"
Male,Summer,1586,NO2,2,-0.229829436,0.109509917,-2.098708893,0.03584257,"0.795 (0.641 ,0.985)"
Male,Summer,1586,NO2,3,-0.026500169,0.111675411,-0.237296362,0.812426884,"0.974 (0.782 ,1.212)"
Male,Summer,1586,NO2,4,0.015534858,0.11404591,0.136215829,0.891650662,"1.016 (0.812 ,1.27)"
Male,Summer,1586,O3,0,-0.00529637,0.084679196,-0.06254629,0.9501278,"0.995 (0.843 ,1.174)"
Male,Summer,1586,O3,1,0.090170867,0.086078272,1.047545042,0.29484827,"1.094 (0.924 ,1.295)"
Male,Summer,1586,O3,2,0.199822203,0.086211764,2.317806691,0.020459829,"1.221 (1.031 ,1.446)"
Male,Summer,1586,O3,3,0.068060844,0.086479189,0.787019921,0.431270205,"1.07 (0.904 ,1.268)"
Male,Summer,1586,O3,4,-0.027217813,0.087805247,-0.309979349,0.75657666,"0.973 (0.819 ,1.156)"
Male,Summer,1586,PM25,0,0.023976859,0.041344334,0.579930942,0.561961189,"1.024 (0.945 ,1.111)"
Male,Summer,1586,PM25,1,-0.018585818,0.040814421,-0.455373808,0.648840335,"0.982 (0.906 ,1.063)"
Male,Summer,1586,PM25,2,-0.041757657,0.042175292,-0.990097639,0.322126397,"0.959 (0.883 ,1.042)"
Male,Summer,1586,PM25,3,0.056966262,0.044310017,1.285629438,0.198572418,"1.059 (0.971 ,1.155)"
Male,Summer,1586,PM25,4,-0.002850714,0.041666866,-0.068416815,0.945453837,"0.997 (0.919 ,1.082)"
Male,Autumn,1607,CO,0,0.039714228,0.062819548,0.632195374,0.527259219,"1.041 (0.92 ,1.177)"
Male,Autumn,1607,CO,1,-0.025608357,0.067428936,-0.379782906,0.704106573,"0.975 (0.854 ,1.112)"
Male,Autumn,1607,CO,2,-0.145082514,0.069192901,-2.096783218,0.03601277,"0.865 (0.755 ,0.991)"
Male,Autumn,1607,CO,3,-0.089080157,0.070697365,-1.260020895,0.207661825,"0.915 (0.796 ,1.051)"
Male,Autumn,1607,CO,4,-0.02067944,0.070303172,-0.294146606,0.768645879,"0.98 (0.853 ,1.124)"
Male,Autumn,1607,NO,0,0.029515079,0.04642093,0.635814025,0.524897645,"1.03 (0.94 ,1.128)"
Male,Autumn,1607,NO,1,-0.008022557,0.050027241,-0.160363767,0.87259453,"0.992 (0.899 ,1.094)"
Male,Autumn,1607,NO,2,-0.104570195,0.051523508,-2.029562796,0.042401,"0.901 (0.814 ,0.996)"
Male,Autumn,1607,NO,3,-0.044167689,0.052612677,-0.839487579,0.401195757,"0.957 (0.863 ,1.061)"
Male,Autumn,1607,NO,4,-0.040294664,0.05302308,-0.759945745,0.447287016,"0.961 (0.866 ,1.066)"
Male,Autumn,1607,NO2,0,-0.026224837,0.078807945,-0.33276895,0.739308698,"0.974 (0.835 ,1.137)"
Male,Autumn,1607,NO2,1,-0.024484136,0.082048543,-0.298410365,0.765389979,"0.976 (0.831 ,1.146)"
Male,Autumn,1607,NO2,2,-0.132686015,0.084515928,-1.569952767,0.1164261,"0.876 (0.742 ,1.034)"
Male,Autumn,1607,NO2,3,-0.171860686,0.085460268,-2.011001019,0.044325349,"0.842 (0.712 ,0.996)"
Male,Autumn,1607,NO2,4,-0.054452239,0.084975042,-0.640802737,0.521650855,"0.947 (0.802 ,1.119)"
Male,Autumn,1607,O3,0,-0.0542835,0.087866221,-0.617797138,0.53670907,"0.947 (0.797 ,1.125)"
Male,Autumn,1607,O3,1,-0.071529295,0.089723903,-0.797215593,0.425325831,"0.931 (0.781 ,1.11)"
Male,Autumn,1607,O3,2,-0.036459264,0.090995709,-0.40067015,0.688662991,"0.964 (0.807 ,1.152)"
Male,Autumn,1607,O3,3,-0.043487812,0.091198312,-0.476848865,0.633469747,"0.957 (0.801 ,1.145)"
Male,Autumn,1607,O3,4,0.051450283,0.092999717,0.553230539,0.580105558,"1.053 (0.877 ,1.263)"
Male,Autumn,1607,PM25,0,-0.015717048,0.039999503,-0.392931086,0.694370381,"0.984 (0.91 ,1.065)"
Male,Autumn,1607,PM25,1,-0.010674844,0.040837674,-0.261396967,0.793786396,"0.989 (0.913 ,1.072)"
Male,Autumn,1607,PM25,2,-0.060900925,0.041921115,-1.452750596,0.146293013,"0.941 (0.867 ,1.021)"
Male,Autumn,1607,PM25,3,-0.020705524,0.042274998,-0.489781797,0.624288313,"0.98 (0.902 ,1.064)"
Male,Autumn,1607,PM25,4,0.049510398,0.043051962,1.150014899,0.250137735,"1.051 (0.966 ,1.143)"
Male,Winter,1663,CO,0,-0.030388509,0.031278465,-0.971547344,0.331275789,"0.97 (0.912 ,1.031)"
Male,Winter,1663,CO,1,-0.013552133,0.031493221,-0.430319058,0.666963566,"0.987 (0.927 ,1.049)"
Male,Winter,1663,CO,2,-0.026009825,0.031444432,-0.8271679,0.408141903,"0.974 (0.916 ,1.036)"
Male,Winter,1663,CO,3,-0.03837316,0.031723376,-1.209617783,0.226425591,"0.962 (0.904 ,1.024)"
Male,Winter,1663,CO,4,-0.029493534,0.032815617,-0.898765205,0.368777737,"0.971 (0.91 ,1.035)"
Male,Winter,1663,NO,0,-0.019725714,0.020126207,-0.980100893,0.327036319,"0.98 (0.943 ,1.02)"
Male,Winter,1663,NO,1,0.004565573,0.01978987,0.230702522,0.817545914,"1.005 (0.966 ,1.044)"
Male,Winter,1663,NO,2,-0.012433941,0.020127568,-0.61775672,0.536735717,"0.988 (0.949 ,1.027)"
Male,Winter,1663,NO,3,-0.040182579,0.020562371,-1.954180193,0.050679911,"0.961 (0.923 ,1)"
Male,Winter,1663,NO,4,-0.027506896,0.021059841,-1.306130306,0.191508249,"0.973 (0.934 ,1.014)"
Male,Winter,1663,NO2,0,-0.075448543,0.055034709,-1.37092654,0.170397857,"0.927 (0.833 ,1.033)"
Male,Winter,1663,NO2,1,0.004229436,0.054543237,0.077542815,0.938191732,"1.004 (0.902 ,1.118)"
Male,Winter,1663,NO2,2,-0.03179982,0.055136195,-0.576750349,0.564108115,"0.969 (0.869 ,1.079)"
Male,Winter,1663,NO2,3,-0.081764071,0.05530751,-1.478353858,0.139313089,"0.921 (0.827 ,1.027)"
Male,Winter,1663,NO2,4,-0.034663764,0.056455533,-0.614001174,0.539214551,"0.966 (0.865 ,1.079)"
Male,Winter,1663,O3,0,-0.035733143,0.082657574,-0.432303313,0.66552098,"0.965 (0.821 ,1.135)"
Male,Winter,1663,O3,1,-0.089795131,0.082505674,-1.088350976,0.276440195,"0.914 (0.778 ,1.075)"
Male,Winter,1663,O3,2,0.094443084,0.083545973,1.130432512,0.258294021,"1.099 (0.933 ,1.295)"
Male,Winter,1663,O3,3,0.12419824,0.083299798,1.490978877,0.135967041,"1.132 (0.962 ,1.333)"
Male,Winter,1663,O3,4,0.080641533,0.084446693,0.954940101,0.339607989,"1.084 (0.919 ,1.279)"
Male,Winter,1663,PM25,0,-0.02388248,0.030600112,-0.780470324,0.435114088,"0.976 (0.92 ,1.037)"
Male,Winter,1663,PM25,1,0.04092373,0.03171035,1.290548022,0.19686045,"1.042 (0.979 ,1.109)"
Male,Winter,1663,PM25,2,0.03043425,0.031729543,0.959177073,0.337469548,"1.031 (0.969 ,1.097)"
Male,Winter,1663,PM25,3,-0.027834236,0.032568074,-0.854647911,0.392746095,"0.973 (0.912 ,1.037)"
Male,Winter,1663,PM25,4,-0.023428441,0.033776705,-0.693627197,0.487916033,"0.977 (0.914 ,1.044)"
Age<65,All Season,4287,CO,0,0.019021669,0.029646021,0.641626353,0.521115818,"1.019 (0.962 ,1.08)"
Age<65,All Season,4287,CO,1,0.01310991,0.030323885,0.432329519,0.665501936,"1.013 (0.955 ,1.075)"
Age<65,All Season,4287,CO,2,-0.056844222,0.030205041,-1.881944868,0.059843502,"0.945 (0.89 ,1.002)"
Age<65,All Season,4287,CO,3,-0.021192537,0.030363903,-0.697951688,0.485207408,"0.979 (0.922 ,1.039)"
Age<65,All Season,4287,CO,4,0.006754049,0.031331531,0.215567155,0.82932516,"1.007 (0.947 ,1.071)"
Age<65,All Season,4287,NO,0,-0.00449862,0.02040188,-0.220500264,0.825481567,"0.996 (0.956 ,1.036)"
Age<65,All Season,4287,NO,1,0.012009574,0.020828252,0.576600212,0.564209556,"1.012 (0.972 ,1.054)"
Age<65,All Season,4287,NO,2,-0.018777728,0.020477927,-0.91697408,0.359156223,"0.981 (0.943 ,1.022)"
Age<65,All Season,4287,NO,3,-0.007743741,0.020781193,-0.372632155,0.709422238,"0.992 (0.953 ,1.034)"
Age<65,All Season,4287,NO,4,-0.002183775,0.021461822,-0.101751614,0.918953833,"0.998 (0.957 ,1.041)"
Age<65,All Season,4287,NO2,0,-0.02844379,0.04186698,-0.67938481,0.496894072,"0.972 (0.895 ,1.055)"
Age<65,All Season,4287,NO2,1,-0.000619206,0.041892272,-0.014780913,0.988206967,"0.999 (0.921 ,1.085)"
Age<65,All Season,4287,NO2,2,-0.054935071,0.042281872,-1.299258255,0.193855315,"0.947 (0.871 ,1.028)"
Age<65,All Season,4287,NO2,3,-0.02349186,0.042715342,-0.549963057,0.582344712,"0.977 (0.898 ,1.062)"
Age<65,All Season,4287,NO2,4,0.006792105,0.043874405,0.154807905,0.876972759,"1.007 (0.924 ,1.097)"
Age<65,All Season,4287,O3,0,-0.050317084,0.05110291,-0.984622682,0.324809444,"0.951 (0.86 ,1.051)"
Age<65,All Season,4287,O3,1,-0.010850329,0.051701265,-0.209865833,0.83377239,"0.989 (0.894 ,1.095)"
Age<65,All Season,4287,O3,2,0.065788386,0.052228823,1.259618393,0.207807057,"1.068 (0.964 ,1.183)"
Age<65,All Season,4287,O3,3,0.019992078,0.052194442,0.383030773,0.701696947,"1.02 (0.921 ,1.13)"
Age<65,All Season,4287,O3,4,-0.062697096,0.053560912,-1.170575591,0.241769413,"0.939 (0.846 ,1.043)"
Age<65,All Season,4287,PM25,0,-0.030630895,0.023214287,-1.319484634,0.187007144,"0.97 (0.927 ,1.015)"
Age<65,All Season,4287,PM25,1,0.020805791,0.023337897,0.891502399,0.372659705,"1.021 (0.975 ,1.069)"
Age<65,All Season,4287,PM25,2,-0.011807967,0.022898799,-0.515658812,0.606092727,"0.988 (0.945 ,1.034)"
Age<65,All Season,4287,PM25,3,0.045781253,0.023437291,1.953350858,0.050778035,"1.047 (1 ,1.096)"
Age<65,All Season,4287,PM25,4,0.019179825,0.02407175,0.796777348,0.425580353,"1.019 (0.972 ,1.069)"
Age<65,Spring,1045,CO,0,-0.059176572,0.06333096,-0.934401946,0.350096594,"0.943 (0.833 ,1.067)"
Age<65,Spring,1045,CO,1,-0.029635284,0.064000472,-0.4630479,0.643330033,"0.971 (0.856 ,1.101)"
Age<65,Spring,1045,CO,2,0.054808483,0.062231966,0.880712717,0.378473332,"1.056 (0.935 ,1.193)"
Age<65,Spring,1045,CO,3,0.038430726,0.064013837,0.600350301,0.548272802,"1.039 (0.917 ,1.178)"
Age<65,Spring,1045,CO,4,0.132902624,0.066146595,2.009213386,0.044514509,"1.142 (1.003 ,1.3)"
Age<65,Spring,1045,NO,0,-0.073729953,0.049693077,-1.483706739,0.137886738,"0.929 (0.843 ,1.024)"
Age<65,Spring,1045,NO,1,-0.048632416,0.04911541,-0.99016615,0.322092915,"0.953 (0.865 ,1.049)"
Age<65,Spring,1045,NO,2,0.063813998,0.04743946,1.345167057,0.178571292,"1.066 (0.971 ,1.17)"
Age<65,Spring,1045,NO,3,0.049167072,0.047670783,1.031387976,0.302358917,"1.05 (0.957 ,1.153)"
Age<65,Spring,1045,NO,4,0.065838535,0.051003731,1.290857234,0.196753187,"1.068 (0.966 ,1.18)"
Age<65,Spring,1045,NO2,0,-0.110742211,0.072900617,-1.519084699,0.128741178,"0.895 (0.776 ,1.033)"
Age<65,Spring,1045,NO2,1,-0.086837331,0.072701905,-1.194429925,0.232309837,"0.917 (0.795 ,1.057)"
Age<65,Spring,1045,NO2,2,0.090697902,0.073031639,1.241898763,0.214273917,"1.095 (0.949 ,1.263)"
Age<65,Spring,1045,NO2,3,0.044709093,0.07348582,0.608404357,0.542919322,"1.046 (0.905 ,1.208)"
Age<65,Spring,1045,NO2,4,0.084027773,0.077932569,1.078211255,0.28093949,"1.088 (0.934 ,1.267)"
Age<65,Spring,1045,O3,0,0.064118064,0.096836691,0.662125716,0.507890656,"1.066 (0.882 ,1.289)"
Age<65,Spring,1045,O3,1,0.01833011,0.098583485,0.1859349,0.852495813,"1.018 (0.84 ,1.236)"
Age<65,Spring,1045,O3,2,-0.141001269,0.099419452,-1.418246286,0.156118873,"0.868 (0.715 ,1.055)"
Age<65,Spring,1045,O3,3,-0.053973509,0.099945117,-0.540031473,0.589175328,"0.947 (0.779 ,1.152)"
Age<65,Spring,1045,O3,4,-0.102302308,0.104212187,-0.981673174,0.326260885,"0.903 (0.736 ,1.107)"
Age<65,Spring,1045,PM25,0,-0.082734338,0.050100857,-1.651355737,0.098665957,"0.921 (0.834 ,1.016)"
Age<65,Spring,1045,PM25,1,0.008795968,0.049952047,0.176088239,0.86022462,"1.009 (0.915 ,1.113)"
Age<65,Spring,1045,PM25,2,0.037567681,0.049183367,0.763828982,0.444969163,"1.038 (0.943 ,1.143)"
Age<65,Spring,1045,PM25,3,0.048540555,0.050999049,0.951793345,0.341201798,"1.05 (0.95 ,1.16)"
Age<65,Spring,1045,PM25,4,0.098768068,0.052087934,1.896179424,0.057936323,"1.104 (0.997 ,1.222)"
Age<65,Summer,1066,CO,0,0.287141067,0.16141684,1.778879255,0.07525956,"1.333 (0.971 ,1.829)"
Age<65,Summer,1066,CO,1,0.088165143,0.158622737,0.555816554,0.578336268,"1.092 (0.8 ,1.49)"
Age<65,Summer,1066,CO,2,-0.106594718,0.158469436,-0.672651587,0.501168974,"0.899 (0.659 ,1.226)"
Age<65,Summer,1066,CO,3,-0.00325105,0.166587763,-0.019515536,0.984429843,"0.997 (0.719 ,1.382)"
Age<65,Summer,1066,CO,4,-0.18750312,0.163735629,-1.145157721,0.252143829,"0.829 (0.601 ,1.143)"
Age<65,Summer,1066,NO,0,0.222891352,0.198629539,1.122146045,0.261800349,"1.25 (0.847 ,1.844)"
Age<65,Summer,1066,NO,1,-0.086775609,0.196781295,-0.440974885,0.659231179,"0.917 (0.623 ,1.348)"
Age<65,Summer,1066,NO,2,-0.237529267,0.193256685,-1.229086939,0.219039212,"0.789 (0.54 ,1.152)"
Age<65,Summer,1066,NO,3,-0.04265245,0.202853173,-0.210262669,0.83346267,"0.958 (0.644 ,1.426)"
Age<65,Summer,1066,NO,4,0.043419268,0.204204217,0.212626694,0.831618149,"1.044 (0.7 ,1.558)"
Age<65,Summer,1066,NO2,0,0.044341742,0.134251402,0.330288858,0.741181711,"1.045 (0.803 ,1.36)"
Age<65,Summer,1066,NO2,1,0.03682387,0.134888035,0.272995824,0.784856425,"1.038 (0.796 ,1.351)"
Age<65,Summer,1066,NO2,2,-0.178254467,0.135494395,-1.315585539,0.18831319,"0.837 (0.642 ,1.091)"
Age<65,Summer,1066,NO2,3,0.069837864,0.137470538,0.508020593,0.611438901,"1.072 (0.819 ,1.404)"
Age<65,Summer,1066,NO2,4,-0.101297864,0.138620978,-0.730754216,0.464929294,"0.904 (0.689 ,1.186)"
Age<65,Summer,1066,O3,0,-0.072172543,0.102939592,-0.701115492,0.483230943,"0.93 (0.76 ,1.138)"
Age<65,Summer,1066,O3,1,0.113085972,0.105016564,1.076839376,0.281552031,"1.12 (0.911 ,1.376)"
Age<65,Summer,1066,O3,2,0.179237321,0.105613434,1.697107216,0.089676392,"1.196 (0.973 ,1.471)"
Age<65,Summer,1066,O3,3,0.084383288,0.104698642,0.805963534,0.420263876,"1.088 (0.886 ,1.336)"
Age<65,Summer,1066,O3,4,-0.207445762,0.107597559,-1.927978331,0.053857822,"0.813 (0.658 ,1.003)"
Age<65,Summer,1066,PM25,0,0.012578006,0.052174558,0.241075463,0.80949663,"1.013 (0.914 ,1.122)"
Age<65,Summer,1066,PM25,1,-0.0362065,0.052595128,-0.688400266,0.491200756,"0.964 (0.87 ,1.069)"
Age<65,Summer,1066,PM25,2,-0.050375184,0.051116341,-0.985500583,0.324378245,"0.951 (0.86 ,1.051)"
Age<65,Summer,1066,PM25,3,0.059811633,0.054568404,1.096085443,0.273041384,"1.062 (0.954 ,1.181)"
Age<65,Summer,1066,PM25,4,-0.026989653,0.053430059,-0.505139867,0.613460602,"0.973 (0.877 ,1.081)"
Age<65,Autumn,1088,CO,0,0.131189933,0.073876137,1.775809333,0.075764349,"1.14 (0.986 ,1.318)"
Age<65,Autumn,1088,CO,1,-0.110510272,0.080488756,-1.372990183,0.169755399,"0.895 (0.765 ,1.048)"
Age<65,Autumn,1088,CO,2,-0.137129138,0.082457324,-1.663031629,0.096306104,"0.872 (0.742 ,1.025)"
Age<65,Autumn,1088,CO,3,-0.103855905,0.083060733,-1.250361051,0.211167686,"0.901 (0.766 ,1.061)"
Age<65,Autumn,1088,CO,4,-0.069100995,0.083905444,-0.823557954,0.410190775,"0.933 (0.792 ,1.1)"
Age<65,Autumn,1088,NO,0,0.094480448,0.054300169,1.739966003,0.081864988,"1.099 (0.988 ,1.223)"
Age<65,Autumn,1088,NO,1,-0.097230738,0.059294744,-1.639786801,0.101049504,"0.907 (0.808 ,1.019)"
Age<65,Autumn,1088,NO,2,-0.100220501,0.060552748,-1.655094176,0.097905396,"0.905 (0.803 ,1.019)"
Age<65,Autumn,1088,NO,3,-0.050216634,0.060472181,-0.830408834,0.406307673,"0.951 (0.845 ,1.071)"
Age<65,Autumn,1088,NO,4,-0.069465562,0.063054377,-1.101677088,0.270602081,"0.933 (0.824 ,1.056)"
Age<65,Autumn,1088,NO2,0,0.054129826,0.094885654,0.570474288,0.568356057,"1.056 (0.876 ,1.271)"
Age<65,Autumn,1088,NO2,1,-0.105804808,0.098115418,-1.078370873,0.28086828,"0.9 (0.742 ,1.09)"
Age<65,Autumn,1088,NO2,2,-0.166276985,0.100979105,-1.64664744,0.099630533,"0.847 (0.695 ,1.032)"
Age<65,Autumn,1088,NO2,3,-0.145062931,0.102346629,-1.417368916,0.156375096,"0.865 (0.708 ,1.057)"
Age<65,Autumn,1088,NO2,4,-0.056824968,0.102969998,-0.551859467,0.581044641,"0.945 (0.772 ,1.156)"
Age<65,Autumn,1088,O3,0,-0.235349895,0.107869813,-2.181795706,0.029124614,"0.79 (0.64 ,0.976)"
Age<65,Autumn,1088,O3,1,-0.001849442,0.108625583,-0.017025841,0.986416001,"0.998 (0.807 ,1.235)"
Age<65,Autumn,1088,O3,2,0.085509848,0.110751626,0.772086617,0.440063128,"1.089 (0.877 ,1.353)"
Age<65,Autumn,1088,O3,3,-0.016090166,0.111606416,-0.144168829,0.885367154,"0.984 (0.791 ,1.225)"
Age<65,Autumn,1088,O3,4,0.040823964,0.112734234,0.362125701,0.717258099,"1.042 (0.835 ,1.299)"
Age<65,Autumn,1088,PM25,0,-0.013922065,0.04937716,-0.281953546,0.77797913,"0.986 (0.895 ,1.086)"
Age<65,Autumn,1088,PM25,1,-0.014700088,0.050217196,-0.292730158,0.769728416,"0.985 (0.893 ,1.087)"
Age<65,Autumn,1088,PM25,2,-0.030827055,0.050748434,-0.607448402,0.543553375,"0.97 (0.878 ,1.071)"
Age<65,Autumn,1088,PM25,3,0.04041777,0.05036432,0.802508011,0.422259156,"1.041 (0.943 ,1.149)"
Age<65,Autumn,1088,PM25,4,0.058752432,0.051705079,1.136299045,0.25583143,"1.061 (0.958 ,1.174)"
Age<65,Winter,1088,CO,0,0.004537257,0.039155724,0.115877231,0.907749841,"1.005 (0.93 ,1.085)"
Age<65,Winter,1088,CO,1,0.055851147,0.039348498,1.419397196,0.15578325,"1.057 (0.979 ,1.142)"
Age<65,Winter,1088,CO,2,-0.083853733,0.03955697,-2.119821971,0.034021062,"0.92 (0.851 ,0.994)"
Age<65,Winter,1088,CO,3,-0.027989754,0.039393348,-0.710519808,0.477381852,"0.972 (0.9 ,1.05)"
Age<65,Winter,1088,CO,4,-0.01062059,0.040722165,-0.260806124,0.794242021,"0.989 (0.914 ,1.072)"
Age<65,Winter,1088,NO,0,-0.009363743,0.02503749,-0.373988896,0.708412578,"0.991 (0.943 ,1.041)"
Age<65,Winter,1088,NO,1,0.050671479,0.0251613,2.013865728,0.044023633,"1.052 (1.001 ,1.105)"
Age<65,Winter,1088,NO,2,-0.026205063,0.024982653,-1.048930347,0.294210177,"0.974 (0.928 ,1.023)"
Age<65,Winter,1088,NO,3,-0.017106695,0.025563413,-0.669186657,0.503376417,"0.983 (0.935 ,1.034)"
Age<65,Winter,1088,NO,4,-0.008730872,0.02589581,-0.337153844,0.736000929,"0.991 (0.942 ,1.043)"
Age<65,Winter,1088,NO2,0,-0.016207715,0.068167429,-0.237763335,0.812064657,"0.984 (0.861 ,1.125)"
Age<65,Winter,1088,NO2,1,0.111922015,0.067421777,1.66002766,0.096908888,"1.118 (0.98 ,1.276)"
Age<65,Winter,1088,NO2,2,-0.10505036,0.067844661,-1.548395384,0.121527132,"0.9 (0.788 ,1.028)"
Age<65,Winter,1088,NO2,3,-0.052574602,0.068539261,-0.767072781,0.443038244,"0.949 (0.83 ,1.085)"
Age<65,Winter,1088,NO2,4,-0.000356117,0.069677873,-0.005110899,0.99592211,"1 (0.872 ,1.146)"
Age<65,Winter,1088,O3,0,0.01807207,0.102238145,0.176764456,0.859693409,"1.018 (0.833 ,1.244)"
Age<65,Winter,1088,O3,1,-0.169141664,0.102903939,-1.643685039,0.100241278,"0.844 (0.69 ,1.033)"
Age<65,Winter,1088,O3,2,0.176253277,0.102730987,1.715677834,0.086221024,"1.193 (0.975 ,1.459)"
Age<65,Winter,1088,O3,3,0.072139161,0.102018827,0.707116162,0.479494293,"1.075 (0.88 ,1.313)"
Age<65,Winter,1088,O3,4,0.01787776,0.104865161,0.170483309,0.864630059,"1.018 (0.829 ,1.25)"
Age<65,Winter,1088,PM25,0,-0.029738666,0.038619278,-0.770047165,0.441271915,"0.971 (0.9 ,1.047)"
Age<65,Winter,1088,PM25,1,0.082525646,0.039284297,2.100728592,0.035664798,"1.086 (1.006 ,1.173)"
Age<65,Winter,1088,PM25,2,-0.006783786,0.038109016,-0.178009992,0.858715129,"0.993 (0.922 ,1.07)"
Age<65,Winter,1088,PM25,3,0.0376689,0.037962489,0.992266319,0.321067629,"1.038 (0.964 ,1.119)"
Age<65,Winter,1088,PM25,4,-0.027076815,0.040861398,-0.662650246,0.507554582,"0.973 (0.898 ,1.054)"
Age>=65,All Season,5524,CO,0,-0.039425258,0.026438547,-1.491203671,0.13590803,"0.961 (0.913 ,1.012)"
Age>=65,All Season,5524,CO,1,0.020280913,0.02612811,0.7762105,0.437624707,"1.02 (0.97 ,1.074)"
Age>=65,All Season,5524,CO,2,0.016442399,0.026566893,0.618905608,0.535978544,"1.017 (0.965 ,1.071)"
Age>=65,All Season,5524,CO,3,-0.038812745,0.027265223,-1.423525653,0.154583831,"0.962 (0.912 ,1.015)"
Age>=65,All Season,5524,CO,4,0.003926077,0.027516147,0.142682652,0.886540818,"1.004 (0.951 ,1.06)"
Age>=65,All Season,5524,NO,0,-0.028453488,0.018221505,-1.561533343,0.118397963,"0.972 (0.938 ,1.007)"
Age>=65,All Season,5524,NO,1,0.01684953,0.017492203,0.963259474,0.335417325,"1.017 (0.983 ,1.052)"
Age>=65,All Season,5524,NO,2,-0.008808115,0.018217663,-0.483493153,0.62874562,"0.991 (0.956 ,1.027)"
Age>=65,All Season,5524,NO,3,-0.042455593,0.018715909,-2.268422741,0.023303453,"0.958 (0.924 ,0.994)"
Age>=65,All Season,5524,NO,4,-0.014803472,0.018779178,-0.788291778,0.430526056,"0.985 (0.95 ,1.022)"
Age>=65,All Season,5524,NO2,0,-0.049475338,0.03664435,-1.35014916,0.176968142,"0.952 (0.886 ,1.023)"
Age>=65,All Season,5524,NO2,1,0.04636457,0.036497089,1.270363531,0.203955168,"1.047 (0.975 ,1.125)"
Age>=65,All Season,5524,NO2,2,-0.006381169,0.03743266,-0.170470629,0.864640031,"0.994 (0.923 ,1.069)"
Age>=65,All Season,5524,NO2,3,-0.068121968,0.037886965,-1.798031794,0.07217197,"0.934 (0.867 ,1.006)"
Age>=65,All Season,5524,NO2,4,-0.010737686,0.03835689,-0.279941522,0.77952237,"0.989 (0.918 ,1.067)"
Age>=65,All Season,5524,O3,0,0.056745092,0.044882066,1.264315504,0.206116807,"1.058 (0.969 ,1.156)"
Age>=65,All Season,5524,O3,1,-0.020053098,0.045090407,-0.444730925,0.656514218,"0.98 (0.897 ,1.071)"
Age>=65,All Season,5524,O3,2,0.03710843,0.045817561,0.809917188,0.417987773,"1.038 (0.949 ,1.135)"
Age>=65,All Season,5524,O3,3,0.108053946,0.046117189,2.34302975,0.019127858,"1.114 (1.018 ,1.22)"
Age>=65,All Season,5524,O3,4,0.071639455,0.047051981,1.5225598,0.127868874,"1.074 (0.98 ,1.178)"
Age>=65,All Season,5524,PM25,0,-0.000345679,0.020007985,-0.017277036,0.986215605,"1 (0.961 ,1.04)"
Age>=65,All Season,5524,PM25,1,0.006809954,0.020331456,0.334946691,0.7376653,"1.007 (0.968 ,1.048)"
Age>=65,All Season,5524,PM25,2,-0.011731992,0.020927109,-0.560612185,0.575061943,"0.988 (0.949 ,1.03)"
Age>=65,All Season,5524,PM25,3,-0.017363172,0.021361459,-0.812827062,0.416317217,"0.983 (0.942 ,1.025)"
Age>=65,All Season,5524,PM25,4,0.001861592,0.021022312,0.088553133,0.929437056,"1.002 (0.961 ,1.044)"
Age>=65,Spring,1460,CO,0,0.063360262,0.05577472,1.13600322,0.255955217,"1.065 (0.955 ,1.188)"
Age>=65,Spring,1460,CO,1,0.01590974,0.053341332,0.298262897,0.76550252,"1.016 (0.915 ,1.128)"
Age>=65,Spring,1460,CO,2,0.049780154,0.056617579,0.879234935,0.379273906,"1.051 (0.941 ,1.174)"
Age>=65,Spring,1460,CO,3,0.012701755,0.05555793,0.228621818,0.819162865,"1.013 (0.908 ,1.129)"
Age>=65,Spring,1460,CO,4,-0.024374254,0.057511686,-0.423813925,0.671701522,"0.976 (0.872 ,1.092)"
Age>=65,Spring,1460,NO,0,0.025305147,0.041899753,0.603945003,0.545880208,"1.026 (0.945 ,1.113)"
Age>=65,Spring,1460,NO,1,-0.015081041,0.039958349,-0.37741903,0.705862227,"0.985 (0.911 ,1.065)"
Age>=65,Spring,1460,NO,2,0.018408692,0.042515032,0.432992532,0.665020195,"1.019 (0.937 ,1.107)"
Age>=65,Spring,1460,NO,3,-0.005674167,0.041669245,-0.136171576,0.891685645,"0.994 (0.916 ,1.079)"
Age>=65,Spring,1460,NO,4,-0.034929287,0.043349197,-0.805765485,0.420378083,"0.966 (0.887 ,1.051)"
Age>=65,Spring,1460,NO2,0,0.054512379,0.061428107,0.887417529,0.374854149,"1.056 (0.936 ,1.191)"
Age>=65,Spring,1460,NO2,1,0.034849326,0.060528843,0.575747434,0.564785909,"1.035 (0.92 ,1.166)"
Age>=65,Spring,1460,NO2,2,0.028681756,0.0630847,0.454654711,0.649357668,"1.029 (0.909 ,1.165)"
Age>=65,Spring,1460,NO2,3,-0.036415927,0.063784682,-0.570919626,0.568054126,"0.964 (0.851 ,1.093)"
Age>=65,Spring,1460,NO2,4,-0.059315287,0.064543323,-0.918999596,0.358095783,"0.942 (0.83 ,1.069)"
Age>=65,Spring,1460,O3,0,-0.008855016,0.08194955,-0.108054475,0.91395248,"0.991 (0.844 ,1.164)"
Age>=65,Spring,1460,O3,1,0.096482799,0.081232599,1.187734981,0.234937837,"1.101 (0.939 ,1.291)"
Age>=65,Spring,1460,O3,2,0.013564,0.084748384,0.160050251,0.87284149,"1.014 (0.859 ,1.197)"
Age>=65,Spring,1460,O3,3,0.10581536,0.085052402,1.244119597,0.21345555,"1.112 (0.941 ,1.313)"
Age>=65,Spring,1460,O3,4,0.092527803,0.086540016,1.069190966,0.284983629,"1.097 (0.926 ,1.3)"
Age>=65,Spring,1460,PM25,0,0.013790654,0.041845058,0.329564709,0.741728892,"1.014 (0.934 ,1.101)"
Age>=65,Spring,1460,PM25,1,-0.039921701,0.042511362,-0.939083092,0.347688084,"0.961 (0.884 ,1.044)"
Age>=65,Spring,1460,PM25,2,-0.040435053,0.04386886,-0.921725632,0.356671707,"0.96 (0.881 ,1.047)"
Age>=65,Spring,1460,PM25,3,0.005445629,0.044076816,0.123548608,0.901672685,"1.005 (0.922 ,1.096)"
Age>=65,Spring,1460,PM25,4,-0.001643637,0.044251809,-0.037142812,0.970371136,"0.998 (0.915 ,1.089)"
Age>=65,Summer,1357,CO,0,0.10058572,0.141771647,0.709491084,0.478019782,"1.106 (0.838 ,1.46)"
Age>=65,Summer,1357,CO,1,0.203527565,0.142393269,1.42933417,0.152908209,"1.226 (0.927 ,1.62)"
Age>=65,Summer,1357,CO,2,-0.260834582,0.139793886,-1.865851138,0.062062195,"0.77 (0.586 ,1.013)"
Age>=65,Summer,1357,CO,3,-0.082864587,0.140786509,-0.588583295,0.556140843,"0.92 (0.699 ,1.213)"
Age>=65,Summer,1357,CO,4,0.257395522,0.144368571,1.782905527,0.074601683,"1.294 (0.975 ,1.717)"
Age>=65,Summer,1357,NO,0,0.109177359,0.168340424,0.64855105,0.516628604,"1.115 (0.802 ,1.551)"
Age>=65,Summer,1357,NO,1,0.122084959,0.170363097,0.716616218,0.473610935,"1.13 (0.809 ,1.578)"
Age>=65,Summer,1357,NO,2,-0.396187669,0.172067031,-2.302519358,0.021305901,"0.673 (0.48 ,0.943)"
Age>=65,Summer,1357,NO,3,-0.083841239,0.174040588,-0.481733829,0.629995042,"0.92 (0.654 ,1.293)"
Age>=65,Summer,1357,NO,4,0.132178555,0.1692366,0.781028191,0.434785914,"1.141 (0.819 ,1.59)"
Age>=65,Summer,1357,NO2,0,0.103539944,0.118214652,0.875863882,0.381104036,"1.109 (0.88 ,1.398)"
Age>=65,Summer,1357,NO2,1,0.116026107,0.118901176,0.975819671,0.329153835,"1.123 (0.89 ,1.418)"
Age>=65,Summer,1357,NO2,2,-0.15647331,0.118828657,-1.316797762,0.187906423,"0.855 (0.677 ,1.079)"
Age>=65,Summer,1357,NO2,3,-0.109577915,0.119802492,-0.91465472,0.360372922,"0.896 (0.709 ,1.133)"
Age>=65,Summer,1357,NO2,4,0.125041966,0.123218124,1.014801736,0.310200346,"1.133 (0.89 ,1.443)"
Age>=65,Summer,1357,O3,0,0.037190975,0.091627849,0.405891608,0.684822244,"1.038 (0.867 ,1.242)"
Age>=65,Summer,1357,O3,1,-0.029390204,0.09279909,-0.316707887,0.751465264,"0.971 (0.81 ,1.165)"
Age>=65,Summer,1357,O3,2,0.20858508,0.092238411,2.261368972,0.023736418,"1.232 (1.028 ,1.476)"
Age>=65,Summer,1357,O3,3,0.113871642,0.094161009,1.209329039,0.226536459,"1.121 (0.932 ,1.348)"
Age>=65,Summer,1357,O3,4,0.05107776,0.094401243,0.541070841,0.588458756,"1.052 (0.875 ,1.266)"
Age>=65,Summer,1357,PM25,0,0.057314936,0.044458495,1.289178524,0.19733603,"1.059 (0.971 ,1.155)"
Age>=65,Summer,1357,PM25,1,0.01545049,0.044598151,0.346437908,0.72901364,"1.016 (0.931 ,1.108)"
Age>=65,Summer,1357,PM25,2,-0.02025952,0.046813251,-0.432773196,0.665179548,"0.98 (0.894 ,1.074)"
Age>=65,Summer,1357,PM25,3,0.051922934,0.045995584,1.128867815,0.2589536,"1.053 (0.962 ,1.153)"
Age>=65,Summer,1357,PM25,4,-0.018799009,0.043409718,-0.433059923,0.664971237,"0.981 (0.901 ,1.069)"
Age>=65,Autumn,1320,CO,0,-0.147983663,0.072724133,-2.034863225,0.041864637,"0.862 (0.748 ,0.995)"
Age>=65,Autumn,1320,CO,1,0.095603682,0.074188643,1.28865656,0.197517511,"1.1 (0.951 ,1.273)"
Age>=65,Autumn,1320,CO,2,0.001153184,0.074061185,0.015570691,0.987576888,"1.001 (0.866 ,1.158)"
Age>=65,Autumn,1320,CO,3,-0.063257105,0.079024537,-0.800474225,0.423436092,"0.939 (0.804 ,1.096)"
Age>=65,Autumn,1320,CO,4,-0.010038676,0.079247382,-0.126675179,0.899197492,"0.99 (0.848 ,1.156)"
Age>=65,Autumn,1320,NO,0,-0.088390805,0.054099415,-1.633858774,0.102288508,"0.915 (0.823 ,1.018)"
Age>=65,Autumn,1320,NO,1,0.126146737,0.055159593,2.286941041,0.022199265,"1.134 (1.018 ,1.264)"
Age>=65,Autumn,1320,NO,2,-0.018172294,0.05604727,-0.324231568,0.745762724,"0.982 (0.88 ,1.096)"
Age>=65,Autumn,1320,NO,3,-0.041782796,0.059661829,-0.700327109,0.483723046,"0.959 (0.853 ,1.078)"
Age>=65,Autumn,1320,NO,4,-0.033090966,0.060267647,-0.549066836,0.582959583,"0.967 (0.86 ,1.089)"
Age>=65,Autumn,1320,NO2,0,-0.182060499,0.088254175,-2.062910889,0.039121095,"0.834 (0.701 ,0.991)"
Age>=65,Autumn,1320,NO2,1,0.076564872,0.091030148,0.84109356,0.400295522,"1.08 (0.903 ,1.29)"
Age>=65,Autumn,1320,NO2,2,-0.008068041,0.091735862,-0.087948603,0.929917527,"0.992 (0.829 ,1.187)"
Age>=65,Autumn,1320,NO2,3,-0.100795067,0.094935499,-1.061721569,0.288362105,"0.904 (0.751 ,1.089)"
Age>=65,Autumn,1320,NO2,4,0.016083907,0.09427554,0.170605306,0.864534126,"1.016 (0.845 ,1.222)"
Age>=65,Autumn,1320,O3,0,0.197042821,0.097271262,2.025704363,0.042795089,"1.218 (1.006 ,1.474)"
Age>=65,Autumn,1320,O3,1,-0.076697651,0.09962206,-0.769886225,0.441367386,"0.926 (0.762 ,1.126)"
Age>=65,Autumn,1320,O3,2,-0.133079092,0.100422688,-1.325189503,0.185108306,"0.875 (0.719 ,1.066)"
Age>=65,Autumn,1320,O3,3,0.049843569,0.098465091,0.506205491,0.612712401,"1.051 (0.867 ,1.275)"
Age>=65,Autumn,1320,O3,4,0.10473171,0.103032444,1.016492527,0.309394904,"1.11 (0.907 ,1.359)"
Age>=65,Autumn,1320,PM25,0,-0.042754597,0.044836286,-0.953571332,0.340300673,"0.958 (0.878 ,1.046)"
Age>=65,Autumn,1320,PM25,1,0.001556867,0.044182384,0.035237283,0.971890533,"1.002 (0.918 ,1.092)"
Age>=65,Autumn,1320,PM25,2,-0.04176618,0.04520127,-0.924004563,0.35548394,"0.959 (0.878 ,1.048)"
Age>=65,Autumn,1320,PM25,3,-0.018186786,0.045990673,-0.395445099,0.692514432,"0.982 (0.897 ,1.075)"
Age>=65,Autumn,1320,PM25,4,0.023297178,0.047462269,0.490856803,0.623527731,"1.024 (0.933 ,1.123)"
Age>=65,Winter,1387,CO,0,-0.060812167,0.034098711,-1.783415426,0.074518704,"0.941 (0.88 ,1.006)"
Age>=65,Winter,1387,CO,1,-0.005586651,0.033906329,-0.164767194,0.869127227,"0.994 (0.93 ,1.063)"
Age>=65,Winter,1387,CO,2,0.022918302,0.033941819,0.675223147,0.499534003,"1.023 (0.957 ,1.094)"
Age>=65,Winter,1387,CO,3,-0.05334316,0.035347649,-1.509100663,0.13127306,"0.948 (0.885 ,1.016)"
Age>=65,Winter,1387,CO,4,0.004422143,0.03537205,0.125018003,0.900509298,"1.004 (0.937 ,1.077)"
Age>=65,Winter,1387,NO,0,-0.035267008,0.022097622,-1.595963942,0.110496844,"0.965 (0.924 ,1.008)"
Age>=65,Winter,1387,NO,1,0.007592292,0.021087975,0.360029463,0.718825101,"1.008 (0.967 ,1.05)"
Age>=65,Winter,1387,NO,2,-0.00839018,0.021839124,-0.384181168,0.700844175,"0.992 (0.95 ,1.035)"
Age>=65,Winter,1387,NO,3,-0.05333703,0.022719111,-2.347672421,0.018891127,"0.948 (0.907 ,0.991)"
Age>=65,Winter,1387,NO,4,-0.008508251,0.02248497,-0.378397244,0.705135515,"0.992 (0.949 ,1.036)"
Age>=65,Winter,1387,NO2,0,-0.12654599,0.059802064,-2.116080644,0.034337949,"0.881 (0.784 ,0.991)"
Age>=65,Winter,1387,NO2,1,0.025043308,0.05914562,0.423417795,0.671990464,"1.025 (0.913 ,1.151)"
Age>=65,Winter,1387,NO2,2,-0.000593915,0.0606641,-0.009790222,0.992188658,"0.999 (0.887 ,1.126)"
Age>=65,Winter,1387,NO2,3,-0.076958386,0.061027803,-1.261038127,0.207295111,"0.926 (0.822 ,1.044)"
Age>=65,Winter,1387,NO2,4,-0.007026326,0.062311329,-0.112761606,0.910219558,"0.993 (0.879 ,1.122)"
Age>=65,Winter,1387,O3,0,0.031290779,0.090034279,0.347542945,0.728183461,"1.032 (0.865 ,1.231)"
Age>=65,Winter,1387,O3,1,-0.108257507,0.09054538,-1.195616013,0.23184644,"0.897 (0.751 ,1.072)"
Age>=65,Winter,1387,O3,2,0.040650511,0.091100796,0.446214663,0.655442192,"1.041 (0.871 ,1.245)"
Age>=65,Winter,1387,O3,3,0.153561569,0.092461021,1.660824933,0.096748612,"1.166 (0.973 ,1.398)"
Age>=65,Winter,1387,O3,4,0.046175552,0.094541002,0.48841826,0.625253611,"1.047 (0.87 ,1.26)"
Age>=65,Winter,1387,PM25,0,-0.015789856,0.032838101,-0.480839496,0.630630577,"0.984 (0.923 ,1.05)"
Age>=65,Winter,1387,PM25,1,0.035588296,0.034214291,1.040158778,0.29826614,"1.036 (0.969 ,1.108)"
Age>=65,Winter,1387,PM25,2,0.029358067,0.034904254,0.841102834,0.400290328,"1.03 (0.962 ,1.103)"
Age>=65,Winter,1387,PM25,3,-0.073545519,0.036953026,-1.990243452,0.046564124,"0.929 (0.864 ,0.999)"
Age>=65,Winter,1387,PM25,4,0.007853488,0.035868513,0.218952147,0.826687325,"1.008 (0.939 ,1.081)"
STEMI,All Season,4459,CO,0,-0.002788474,0.028488844,-0.097879498,0.92202798,"0.997 (0.943 ,1.054)"
STEMI,All Season,4459,CO,1,0.007345338,0.02864112,0.256461266,0.797594686,"1.007 (0.952 ,1.066)"
STEMI,All Season,4459,CO,2,0.008531719,0.028379189,0.300632923,0.763694423,"1.009 (0.954 ,1.066)"
STEMI,All Season,4459,CO,3,-0.020956531,0.029211981,-0.717395061,0.473130366,"0.979 (0.925 ,1.037)"
STEMI,All Season,4459,CO,4,-0.008579194,0.0302961,-0.283178179,0.777040255,"0.991 (0.934 ,1.052)"
STEMI,All Season,4459,NO,0,-0.006295218,0.019831918,-0.317428589,0.750918417,"0.994 (0.956 ,1.033)"
STEMI,All Season,4459,NO,1,0.015634874,0.019529544,0.80057544,0.423377474,"1.016 (0.978 ,1.055)"
STEMI,All Season,4459,NO,2,0.006658796,0.019527407,0.34099747,0.733105486,"1.007 (0.969 ,1.046)"
STEMI,All Season,4459,NO,3,-0.025595887,0.020213253,-1.266292273,0.205408463,"0.975 (0.937 ,1.014)"
STEMI,All Season,4459,NO,4,-0.030116002,0.021319468,-1.412605655,0.157771705,"0.97 (0.931 ,1.012)"
STEMI,All Season,4459,NO2,0,-0.021103609,0.040991754,-0.514825728,0.606674805,"0.979 (0.904 ,1.061)"
STEMI,All Season,4459,NO2,1,0.036431051,0.040631015,0.896631591,0.369915535,"1.037 (0.958 ,1.123)"
STEMI,All Season,4459,NO2,2,0.004160593,0.041252248,0.100857359,0.919663693,"1.004 (0.926 ,1.089)"
STEMI,All Season,4459,NO2,3,-0.028058787,0.041855619,-0.670370849,0.502621413,"0.972 (0.896 ,1.055)"
STEMI,All Season,4459,NO2,4,-0.007544663,0.042905306,-0.175844524,0.86041609,"0.992 (0.912 ,1.08)"
STEMI,All Season,4459,O3,0,-0.018750276,0.050830119,-0.368881219,0.712216262,"0.981 (0.888 ,1.084)"
STEMI,All Season,4459,O3,1,-0.050398646,0.050913067,-0.989896096,0.322224908,"0.951 (0.861 ,1.051)"
STEMI,All Season,4459,O3,2,0.038309319,0.051518389,0.743604743,0.457115633,"1.039 (0.939 ,1.149)"
STEMI,All Season,4459,O3,3,0.123877105,0.051671792,2.397383561,0.016512628,"1.132 (1.023 ,1.253)"
STEMI,All Season,4459,O3,4,0.05394536,0.052871953,1.020302007,0.307585252,"1.055 (0.952 ,1.171)"
STEMI,All Season,4459,PM25,0,-0.018200304,0.022343106,-0.814582566,0.415311293,"0.982 (0.94 ,1.026)"
STEMI,All Season,4459,PM25,1,0.000373458,0.022885689,0.016318418,0.986980364,"1 (0.956 ,1.046)"
STEMI,All Season,4459,PM25,2,0.006326177,0.022809333,0.277350371,0.781511085,"1.006 (0.962 ,1.052)"
STEMI,All Season,4459,PM25,3,0.029765783,0.02323374,1.281144689,0.20014285,"1.03 (0.984 ,1.078)"
STEMI,All Season,4459,PM25,4,0.024412398,0.023291251,1.048135967,0.294575967,"1.025 (0.979 ,1.073)"
STEMI,Spring,1108,CO,0,0.01143208,0.062236064,0.183689,0.854257439,"1.011 (0.895 ,1.143)"
STEMI,Spring,1108,CO,1,0.010122056,0.060619683,0.166976396,0.867388621,"1.01 (0.897 ,1.138)"
STEMI,Spring,1108,CO,2,0.059572825,0.061603413,0.967037731,0.333525172,"1.061 (0.941 ,1.198)"
STEMI,Spring,1108,CO,3,0.077674,0.061435441,1.264319087,0.206115522,"1.081 (0.958 ,1.219)"
STEMI,Spring,1108,CO,4,-0.015916526,0.064742538,-0.245843412,0.805803451,"0.984 (0.867 ,1.117)"
STEMI,Spring,1108,NO,0,-0.031017035,0.04810278,-0.644807539,0.519051916,"0.969 (0.882 ,1.065)"
STEMI,Spring,1108,NO,1,-0.0097552,0.045825841,-0.212875535,0.831424045,"0.99 (0.905 ,1.083)"
STEMI,Spring,1108,NO,2,0.046375295,0.047045331,0.98575765,0.324252052,"1.047 (0.955 ,1.149)"
STEMI,Spring,1108,NO,3,0.049201335,0.045350373,1.084915781,0.277958958,"1.05 (0.961 ,1.148)"
STEMI,Spring,1108,NO,4,-0.028146941,0.04953319,-0.568244056,0.56986926,"0.972 (0.882 ,1.071)"
STEMI,Spring,1108,NO2,0,0.002476275,0.071859591,0.034459916,0.972510406,"1.002 (0.871 ,1.154)"
STEMI,Spring,1108,NO2,1,0.023790338,0.069889126,0.34040114,0.733554461,"1.024 (0.893 ,1.174)"
STEMI,Spring,1108,NO2,2,0.073930966,0.072027467,1.026427403,0.304690167,"1.077 (0.935 ,1.24)"
STEMI,Spring,1108,NO2,3,0.051022657,0.072069152,0.707968044,0.478965103,"1.052 (0.914 ,1.212)"
STEMI,Spring,1108,NO2,4,-0.027147338,0.075034584,-0.361797679,0.717503226,"0.973 (0.84 ,1.127)"
STEMI,Spring,1108,O3,0,0.065316133,0.096751021,0.675095027,0.499615393,"1.067 (0.883 ,1.29)"
STEMI,Spring,1108,O3,1,0.12278036,0.095307656,1.28825286,0.197657957,"1.131 (0.938 ,1.363)"
STEMI,Spring,1108,O3,2,-0.106864995,0.098235362,-1.087846507,0.276662875,"0.899 (0.741 ,1.089)"
STEMI,Spring,1108,O3,3,-0.012529533,0.098265917,-0.127506396,0.898539612,"0.988 (0.815 ,1.197)"
STEMI,Spring,1108,O3,4,0.033568858,0.101451796,0.330884809,0.740731497,"1.034 (0.848 ,1.262)"
STEMI,Spring,1108,PM25,0,-0.044100203,0.048533067,-0.908663,0.363528041,"0.957 (0.87 ,1.052)"
STEMI,Spring,1108,PM25,1,0.000697302,0.051094584,0.01364728,0.989111384,"1.001 (0.905 ,1.106)"
STEMI,Spring,1108,PM25,2,0.048318805,0.048717547,0.991815217,0.321287673,"1.05 (0.954 ,1.155)"
STEMI,Spring,1108,PM25,3,0.029295806,0.049334104,0.59382462,0.55262942,"1.03 (0.935 ,1.134)"
STEMI,Spring,1108,PM25,4,0.009001387,0.050414608,0.178547206,0.858293251,"1.009 (0.914 ,1.114)"
STEMI,Summer,1135,CO,0,0.068265539,0.148442979,0.459877183,0.645604379,"1.071 (0.8 ,1.432)"
STEMI,Summer,1135,CO,1,0.039769478,0.148955721,0.266988594,0.789477943,"1.041 (0.777 ,1.393)"
STEMI,Summer,1135,CO,2,-0.100954669,0.1467313,-0.688024088,0.491437613,"0.904 (0.678 ,1.205)"
STEMI,Summer,1135,CO,3,0.035468178,0.151430115,0.234221429,0.81481308,"1.036 (0.77 ,1.394)"
STEMI,Summer,1135,CO,4,0.076572775,0.151948835,0.503937887,0.614305025,"1.08 (0.802 ,1.454)"
STEMI,Summer,1135,NO,0,0.261142669,0.179568111,1.454281979,0.145868145,"1.298 (0.913 ,1.846)"
STEMI,Summer,1135,NO,1,0.086042514,0.180606508,0.476408711,0.63378323,"1.09 (0.765 ,1.553)"
STEMI,Summer,1135,NO,2,-0.305027218,0.17930362,-1.701177135,0.08890973,"0.737 (0.519 ,1.047)"
STEMI,Summer,1135,NO,3,-0.15037656,0.185196457,-0.811984,0.416800812,"0.86 (0.598 ,1.237)"
STEMI,Summer,1135,NO,4,-0.048313267,0.183389646,-0.263445991,0.792206846,"0.953 (0.665 ,1.365)"
STEMI,Summer,1135,NO2,0,0.127865068,0.127447149,1.00327915,0.315726193,"1.136 (0.885 ,1.459)"
STEMI,Summer,1135,NO2,1,0.028028382,0.1283171,0.218430605,0.827093622,"1.028 (0.8 ,1.323)"
STEMI,Summer,1135,NO2,2,-0.150861287,0.129074123,-1.16879575,0.242485933,"0.86 (0.668 ,1.108)"
STEMI,Summer,1135,NO2,3,-0.037898327,0.129791776,-0.291993286,0.770291757,"0.963 (0.747 ,1.242)"
STEMI,Summer,1135,NO2,4,-0.091335772,0.131669094,-0.693676619,0.487885032,"0.913 (0.705 ,1.181)"
STEMI,Summer,1135,O3,0,-0.083674914,0.100997315,-0.828486516,0.407395028,"0.92 (0.755 ,1.121)"
STEMI,Summer,1135,O3,1,-0.068100919,0.102643191,-0.663472352,0.507028081,"0.934 (0.764 ,1.142)"
STEMI,Summer,1135,O3,2,0.112809831,0.10192016,1.106845116,0.268360898,"1.119 (0.917 ,1.367)"
STEMI,Summer,1135,O3,3,0.148479956,0.102991916,1.441666114,0.149396587,"1.16 (0.948 ,1.42)"
STEMI,Summer,1135,O3,4,0.040694155,0.103574969,0.392895657,0.694396549,"1.042 (0.85 ,1.276)"
STEMI,Summer,1135,PM25,0,-0.005307975,0.050272988,-0.105583047,0.915913176,"0.995 (0.901 ,1.098)"
STEMI,Summer,1135,PM25,1,-0.095801159,0.051608924,-1.856290568,0.063412153,"0.909 (0.821 ,1.005)"
STEMI,Summer,1135,PM25,2,-0.053057509,0.050578553,-1.049011992,0.294172599,"0.948 (0.859 ,1.047)"
STEMI,Summer,1135,PM25,3,0.080040167,0.050764768,1.576687351,0.114867482,"1.083 (0.981 ,1.197)"
STEMI,Summer,1135,PM25,4,-0.00289281,0.050631819,-0.057134227,0.954438272,"0.997 (0.903 ,1.101)"
STEMI,Autumn,1096,CO,0,0.014878683,0.071233738,0.208871293,0.834548715,"1.015 (0.883 ,1.167)"
STEMI,Autumn,1096,CO,1,-0.078460981,0.075179608,-1.04364712,0.296648684,"0.925 (0.798 ,1.071)"
STEMI,Autumn,1096,CO,2,-0.067146354,0.074924607,-0.896185599,0.370153646,"0.935 (0.807 ,1.083)"
STEMI,Autumn,1096,CO,3,-0.041127455,0.079230443,-0.519086522,0.603700407,"0.96 (0.822 ,1.121)"
STEMI,Autumn,1096,CO,4,0.046978137,0.079047685,0.594301238,0.552310651,"1.048 (0.898 ,1.224)"
STEMI,Autumn,1096,NO,0,0.043435075,0.054054354,0.803544434,0.421660125,"1.044 (0.939 ,1.161)"
STEMI,Autumn,1096,NO,1,-0.066433307,0.057489951,-1.155563801,0.247859622,"0.936 (0.836 ,1.047)"
STEMI,Autumn,1096,NO,2,-0.063455059,0.05733271,-1.106786309,0.268386329,"0.939 (0.839 ,1.05)"
STEMI,Autumn,1096,NO,3,-0.05125675,0.060475759,-0.84755861,0.396683833,"0.95 (0.844 ,1.07)"
STEMI,Autumn,1096,NO,4,-0.037483125,0.061427228,-0.610203759,0.54172684,"0.963 (0.854 ,1.086)"
STEMI,Autumn,1096,NO2,0,-0.036162638,0.094161028,-0.384051011,0.70094064,"0.964 (0.802 ,1.16)"
STEMI,Autumn,1096,NO2,1,-0.061427423,0.095572022,-0.642734364,0.520396479,"0.94 (0.78 ,1.134)"
STEMI,Autumn,1096,NO2,2,-0.016865462,0.097596632,-0.172807828,0.862802483,"0.983 (0.812 ,1.191)"
STEMI,Autumn,1096,NO2,3,-0.035279721,0.101855934,-0.346368836,0.729065543,"0.965 (0.791 ,1.179)"
STEMI,Autumn,1096,NO2,4,0.063203178,0.100264362,0.630365335,0.528455586,"1.065 (0.875 ,1.297)"
STEMI,Autumn,1096,O3,0,-0.050853293,0.108924467,-0.466867492,0.640594684,"0.95 (0.768 ,1.177)"
STEMI,Autumn,1096,O3,1,-0.056159972,0.109145283,-0.514543285,0.606872206,"0.945 (0.763 ,1.171)"
STEMI,Autumn,1096,O3,2,0.065648904,0.111076918,0.591022019,0.554505667,"1.068 (0.859 ,1.328)"
STEMI,Autumn,1096,O3,3,0.252096244,0.110661793,2.278078437,0.022721905,"1.287 (1.036 ,1.598)"
STEMI,Autumn,1096,O3,4,0.108941325,0.114354719,0.952661387,0.340761663,"1.115 (0.891 ,1.395)"
STEMI,Autumn,1096,PM25,0,0.003944137,0.048222302,0.081790723,0.934813134,"1.004 (0.913 ,1.103)"
STEMI,Autumn,1096,PM25,1,0.002918694,0.048425946,0.060271281,0.951939574,"1.003 (0.912 ,1.103)"
STEMI,Autumn,1096,PM25,2,-0.008146138,0.049876377,-0.163326587,0.870261301,"0.992 (0.9 ,1.094)"
STEMI,Autumn,1096,PM25,3,0.073801996,0.049602395,1.487871639,0.136784748,"1.077 (0.977 ,1.187)"
STEMI,Autumn,1096,PM25,4,0.144709121,0.050341128,2.87457049,0.004045774,"1.156 (1.047 ,1.276)"
STEMI,Winter,1120,CO,0,-0.015354011,0.037282851,-0.411825011,0.680467688,"0.985 (0.915 ,1.059)"
STEMI,Winter,1120,CO,1,0.027530069,0.037336071,0.737358495,0.460904369,"1.028 (0.955 ,1.106)"
STEMI,Winter,1120,CO,2,0.012926446,0.036647888,0.352720089,0.724298297,"1.013 (0.943 ,1.088)"
STEMI,Winter,1120,CO,3,-0.06222318,0.038308754,-1.624254854,0.104321428,"0.94 (0.872 ,1.013)"
STEMI,Winter,1120,CO,4,-0.025476655,0.039645085,-0.642618248,0.52047184,"0.975 (0.902 ,1.054)"
STEMI,Winter,1120,NO,0,-0.013496274,0.024253199,-0.556473988,0.577886872,"0.987 (0.941 ,1.035)"
STEMI,Winter,1120,NO,1,0.036802529,0.023565101,1.561738681,0.118349562,"1.037 (0.991 ,1.087)"
STEMI,Winter,1120,NO,2,0.012247689,0.023547468,0.520127647,0.60297461,"1.012 (0.967 ,1.06)"
STEMI,Winter,1120,NO,3,-0.044862364,0.025027324,-1.792535442,0.073047237,"0.956 (0.91 ,1.004)"
STEMI,Winter,1120,NO,4,-0.029356621,0.025963593,-1.13068408,0.258188084,"0.971 (0.923 ,1.022)"
STEMI,Winter,1120,NO2,0,-0.072741919,0.066529478,-1.093378776,0.274227528,"0.93 (0.816 ,1.059)"
STEMI,Winter,1120,NO2,1,0.098475041,0.066037907,1.491189614,0.13591172,"1.103 (0.97 ,1.256)"
STEMI,Winter,1120,NO2,2,-0.010823033,0.066281971,-0.163287731,0.870291894,"0.989 (0.869 ,1.126)"
STEMI,Winter,1120,NO2,3,-0.100136185,0.067175343,-1.490668758,0.136048482,"0.905 (0.793 ,1.032)"
STEMI,Winter,1120,NO2,4,-0.003560273,0.069599904,-0.051153416,0.959203272,"0.996 (0.869 ,1.142)"
STEMI,Winter,1120,O3,0,-0.016359305,0.100888061,-0.162153036,0.871185342,"0.984 (0.807 ,1.199)"
STEMI,Winter,1120,O3,1,-0.2295549,0.10258418,-2.23772224,0.025239174,"0.795 (0.65 ,0.972)"
STEMI,Winter,1120,O3,2,0.103532126,0.101551543,1.019503236,0.307964118,"1.109 (0.909 ,1.353)"
STEMI,Winter,1120,O3,3,0.147933853,0.102253064,1.446742496,0.147969058,"1.159 (0.949 ,1.417)"
STEMI,Winter,1120,O3,4,0.042707707,0.105059113,0.406511208,0.684367023,"1.044 (0.849 ,1.282)"
STEMI,Winter,1120,PM25,0,-0.020825632,0.036757342,-0.566570676,0.571005903,"0.979 (0.911 ,1.053)"
STEMI,Winter,1120,PM25,1,0.055489199,0.038316347,1.448186055,0.147565024,"1.057 (0.981 ,1.139)"
STEMI,Winter,1120,PM25,2,0.026128169,0.038453504,0.67947435,0.496837355,"1.026 (0.952 ,1.107)"
STEMI,Winter,1120,PM25,3,-0.031019175,0.03970905,-0.781161364,0.434707594,"0.969 (0.897 ,1.048)"
STEMI,Winter,1120,PM25,4,-0.023586961,0.039876651,-0.59149803,0.554186775,"0.977 (0.903 ,1.056)"
NSTEMI,All Season,5352,CO,0,-0.023693255,0.027359519,-0.865996766,0.386491935,"0.977 (0.926 ,1.03)"
NSTEMI,All Season,5352,CO,1,0.026306915,0.027384915,0.960635254,0.336735596,"1.027 (0.973 ,1.083)"
NSTEMI,All Season,5352,CO,2,-0.039285238,0.028055318,-1.400277753,0.16143016,"0.961 (0.91 ,1.016)"
NSTEMI,All Season,5352,CO,3,-0.040318131,0.028210368,-1.429195503,0.15294805,"0.96 (0.909 ,1.015)"
NSTEMI,All Season,5352,CO,4,0.017034428,0.028262441,0.602723184,0.546692856,"1.017 (0.962 ,1.075)"
NSTEMI,All Season,5352,NO,0,-0.027830475,0.018682831,-1.489628352,0.136321983,"0.973 (0.938 ,1.009)"
NSTEMI,All Season,5352,NO,1,0.014345053,0.018399434,0.779646415,0.435599027,"1.014 (0.979 ,1.052)"
NSTEMI,All Season,5352,NO,2,-0.03177403,0.019011651,-1.671292501,0.094663917,"0.969 (0.933 ,1.006)"
NSTEMI,All Season,5352,NO,3,-0.028488898,0.019132457,-1.489035038,0.136478142,"0.972 (0.936 ,1.009)"
NSTEMI,All Season,5352,NO,4,0.006747894,0.01881118,0.358717223,0.719806643,"1.007 (0.97 ,1.045)"
NSTEMI,All Season,5352,NO2,0,-0.056407227,0.037268214,-1.513547888,0.130140547,"0.945 (0.879 ,1.017)"
NSTEMI,All Season,5352,NO2,1,0.017520035,0.037406963,0.468362923,0.639525078,"1.018 (0.946 ,1.095)"
NSTEMI,All Season,5352,NO2,2,-0.055006515,0.038196836,-1.440080405,0.149844652,"0.946 (0.878 ,1.02)"
NSTEMI,All Season,5352,NO2,3,-0.065791068,0.038515888,-1.708153987,0.087607774,"0.936 (0.868 ,1.01)"
NSTEMI,All Season,5352,NO2,4,0.000636036,0.039039654,0.01629204,0.987001408,"1.001 (0.927 ,1.08)"
NSTEMI,All Season,5352,O3,0,0.032747495,0.045068229,0.726620402,0.467458526,"1.033 (0.946 ,1.129)"
NSTEMI,All Season,5352,O3,1,0.011594579,0.045639626,0.254046326,0.799459769,"1.012 (0.925 ,1.106)"
NSTEMI,All Season,5352,O3,2,0.059300868,0.04631928,1.280263169,0.200452596,"1.061 (0.969 ,1.162)"
NSTEMI,All Season,5352,O3,3,0.025805384,0.046472949,0.555277529,0.578704846,"1.026 (0.937 ,1.124)"
NSTEMI,All Season,5352,O3,4,-0.020052138,0.047510527,-0.422056743,0.6729836,"0.98 (0.893 ,1.076)"
NSTEMI,All Season,5352,PM25,0,-0.008648787,0.020650369,-0.418819965,0.675347712,"0.991 (0.952 ,1.032)"
NSTEMI,All Season,5352,PM25,1,0.022493016,0.020673828,1.0879947,0.276597447,"1.023 (0.982 ,1.065)"
NSTEMI,All Season,5352,PM25,2,-0.02678165,0.021014979,-1.27440768,0.202518972,"0.974 (0.934 ,1.015)"
NSTEMI,All Season,5352,PM25,3,-0.005183586,0.021498365,-0.241115384,0.80946569,"0.995 (0.954 ,1.038)"
NSTEMI,All Season,5352,PM25,4,-0.003636079,0.02161024,-0.168257234,0.866380916,"0.996 (0.955 ,1.039)"
NSTEMI,Spring,1397,CO,0,0.007506503,0.056529232,0.132789752,0.894359659,"1.008 (0.902 ,1.126)"
NSTEMI,Spring,1397,CO,1,-0.01329939,0.055671472,-0.238890578,0.811190432,"0.987 (0.885 ,1.101)"
NSTEMI,Spring,1397,CO,2,0.046289651,0.057095493,0.810740899,0.417514481,"1.047 (0.936 ,1.171)"
NSTEMI,Spring,1397,CO,3,-0.022194411,0.057613031,-0.38523248,0.700065181,"0.978 (0.874 ,1.095)"
NSTEMI,Spring,1397,CO,4,0.091577974,0.058197508,1.573572103,0.115586407,"1.096 (0.978 ,1.228)"
NSTEMI,Spring,1397,NO,0,-0.00472853,0.0428659,-0.110309818,0.912163672,"0.995 (0.915 ,1.083)"
NSTEMI,Spring,1397,NO,1,-0.043116784,0.042117858,-1.02371738,0.305968784,"0.958 (0.882 ,1.04)"
NSTEMI,Spring,1397,NO,2,0.033117465,0.042803969,0.773700788,0.439107754,"1.034 (0.95 ,1.124)"
NSTEMI,Spring,1397,NO,3,-0.009388912,0.043472719,-0.215972499,0.829009184,"0.991 (0.91 ,1.079)"
NSTEMI,Spring,1397,NO,4,0.036692104,0.044116894,0.831701899,0.405577229,"1.037 (0.951 ,1.131)"
NSTEMI,Spring,1397,NO2,0,-0.026233814,0.062094505,-0.422482061,0.672673192,"0.974 (0.862 ,1.1)"
NSTEMI,Spring,1397,NO2,1,-0.044344782,0.062399753,-0.710656361,0.477297208,"0.957 (0.846 ,1.081)"
NSTEMI,Spring,1397,NO2,2,0.040891709,0.063792497,0.641011264,0.521515364,"1.042 (0.919 ,1.18)"
NSTEMI,Spring,1397,NO2,3,-0.042361452,0.064743458,-0.654297027,0.512920461,"0.959 (0.844 ,1.088)"
NSTEMI,Spring,1397,NO2,4,0.021724217,0.066277824,0.327775051,0.743081753,"1.022 (0.897 ,1.164)"
NSTEMI,Spring,1397,O3,0,-0.010481068,0.082006422,-0.127807894,0.898301003,"0.99 (0.843 ,1.162)"
NSTEMI,Spring,1397,O3,1,0.019269948,0.083268417,0.231419656,0.816988796,"1.019 (0.866 ,1.2)"
NSTEMI,Spring,1397,O3,2,-0.007129807,0.085544261,-0.083346415,0.933576095,"0.993 (0.84 ,1.174)"
NSTEMI,Spring,1397,O3,3,0.076614446,0.086134377,0.889475825,0.37374741,"1.08 (0.912 ,1.278)"
NSTEMI,Spring,1397,O3,4,-0.002994441,0.088171092,-0.033961707,0.972907686,"0.997 (0.839 ,1.185)"
NSTEMI,Spring,1397,PM25,0,-0.011986244,0.042822111,-0.279907821,0.779548227,"0.988 (0.909 ,1.075)"
NSTEMI,Spring,1397,PM25,1,-0.033534952,0.041848689,-0.801338158,0.422935906,"0.967 (0.891 ,1.05)"
NSTEMI,Spring,1397,PM25,2,-0.048760203,0.04405673,-1.106759466,0.268397937,"0.952 (0.874 ,1.038)"
NSTEMI,Spring,1397,PM25,3,0.017284426,0.045056671,0.383615244,0.70126364,"1.017 (0.931 ,1.111)"
NSTEMI,Spring,1397,PM25,4,0.066847416,0.045302051,1.475593586,0.140053028,"1.069 (0.978 ,1.168)"
NSTEMI,Summer,1288,CO,0,0.304106831,0.152721722,1.991248049,0.046453624,"1.355 (1.005 ,1.828)"
NSTEMI,Summer,1288,CO,1,0.270020474,0.150997134,1.788249005,0.073735843,"1.31 (0.974 ,1.761)"
NSTEMI,Summer,1288,CO,2,-0.291308473,0.150179397,-1.939736597,0.05241171,"0.747 (0.557 ,1.003)"
NSTEMI,Summer,1288,CO,3,-0.134566378,0.152756045,-0.880923419,0.378359271,"0.874 (0.648 ,1.179)"
NSTEMI,Summer,1288,CO,4,0.043914409,0.154503539,0.284229143,0.776234784,"1.045 (0.772 ,1.414)"
NSTEMI,Summer,1288,NO,0,0.047418064,0.18362042,0.258239601,0.796221997,"1.049 (0.732 ,1.503)"
NSTEMI,Summer,1288,NO,1,-0.021846547,0.18363647,-0.118966273,0.905302076,"0.978 (0.683 ,1.402)"
NSTEMI,Summer,1288,NO,2,-0.34754296,0.184286495,-1.885884046,0.059310582,"0.706 (0.492 ,1.014)"
NSTEMI,Summer,1288,NO,3,0.02527384,0.188537846,0.13405181,0.893361605,"1.026 (0.709 ,1.484)"
NSTEMI,Summer,1288,NO,4,0.24602261,0.186060204,1.322274212,0.186076857,"1.279 (0.888 ,1.842)"
NSTEMI,Summer,1288,NO2,0,0.03166398,0.123552259,0.256280057,0.797734596,"1.032 (0.81 ,1.315)"
NSTEMI,Summer,1288,NO2,1,0.134175079,0.12409327,1.081243801,0.279588679,"1.144 (0.897 ,1.458)"
NSTEMI,Summer,1288,NO2,2,-0.179573645,0.123807262,-1.450429015,0.146938921,"0.836 (0.656 ,1.065)"
NSTEMI,Summer,1288,NO2,3,-0.021860312,0.125611041,-0.174031773,0.861840492,"0.978 (0.765 ,1.251)"
NSTEMI,Summer,1288,NO2,4,0.132560881,0.128958459,1.027934749,0.303980523,"1.142 (0.887 ,1.47)"
NSTEMI,Summer,1288,O3,0,0.049218344,0.093043935,0.528979601,0.596819601,"1.05 (0.875 ,1.261)"
NSTEMI,Summer,1288,O3,1,0.119605307,0.094573299,1.264683673,0.205984745,"1.127 (0.936 ,1.357)"
NSTEMI,Summer,1288,O3,2,0.268405445,0.094989782,2.82562438,0.004718856,"1.308 (1.086 ,1.576)"
NSTEMI,Summer,1288,O3,3,0.060275859,0.095478087,0.63130569,0.527840667,"1.062 (0.881 ,1.281)"
NSTEMI,Summer,1288,O3,4,-0.149149611,0.097327856,-1.532445251,0.125412598,"0.861 (0.712 ,1.042)"
NSTEMI,Summer,1288,PM25,0,0.075324823,0.045765565,1.645884246,0.099787593,"1.078 (0.986 ,1.179)"
NSTEMI,Summer,1288,PM25,1,0.069135055,0.046316435,1.492667869,0.135524148,"1.072 (0.979 ,1.173)"
NSTEMI,Summer,1288,PM25,2,-0.017138527,0.047046291,-0.36429071,0.715640936,"0.983 (0.896 ,1.078)"
NSTEMI,Summer,1288,PM25,3,0.035303584,0.048801833,0.723406934,0.469429912,"1.036 (0.941 ,1.14)"
NSTEMI,Summer,1288,PM25,4,-0.03691884,0.045259372,-0.815717018,0.414662003,"0.964 (0.882 ,1.053)"
NSTEMI,Autumn,1312,CO,0,-0.045176463,0.075311142,-0.599864277,0.548596692,"0.956 (0.825 ,1.108)"
NSTEMI,Autumn,1312,CO,1,0.092647286,0.079439827,1.166257407,0.243510388,"1.097 (0.939 ,1.282)"
NSTEMI,Autumn,1312,CO,2,-0.054306046,0.081299832,-0.667972425,0.504151194,"0.947 (0.808 ,1.111)"
NSTEMI,Autumn,1312,CO,3,-0.125659232,0.082674316,-1.519930713,0.12852839,"0.882 (0.75 ,1.037)"
NSTEMI,Autumn,1312,CO,4,-0.136312284,0.084238721,-1.618166595,0.1056267,"0.873 (0.74 ,1.029)"
NSTEMI,Autumn,1312,NO,0,-0.044374828,0.05430669,-0.817115325,0.413862526,"0.957 (0.86 ,1.064)"
NSTEMI,Autumn,1312,NO,1,0.111851107,0.056664414,1.973921545,0.048390665,"1.118 (1.001 ,1.25)"
NSTEMI,Autumn,1312,NO,2,-0.050275364,0.05893792,-0.853022367,0.393646901,"0.951 (0.847 ,1.067)"
NSTEMI,Autumn,1312,NO,3,-0.036903845,0.059605932,-0.619130402,0.535830457,"0.964 (0.858 ,1.083)"
NSTEMI,Autumn,1312,NO,4,-0.067033813,0.061812357,-1.084472693,0.278155268,"0.935 (0.828 ,1.056)"
NSTEMI,Autumn,1312,NO2,0,-0.105131496,0.088977699,-1.181548828,0.237384768,"0.9 (0.756 ,1.072)"
NSTEMI,Autumn,1312,NO2,1,0.044282951,0.093274646,0.474758711,0.634958965,"1.045 (0.871 ,1.255)"
NSTEMI,Autumn,1312,NO2,2,-0.139740883,0.094419207,-1.480004839,0.138871955,"0.87 (0.723 ,1.046)"
NSTEMI,Autumn,1312,NO2,3,-0.195557147,0.095516912,-2.047356251,0.040623119,"0.822 (0.682 ,0.992)"
NSTEMI,Autumn,1312,NO2,4,-0.091955862,0.096641982,-0.951510519,0.341345282,"0.912 (0.755 ,1.102)"
NSTEMI,Autumn,1312,O3,0,0.041660593,0.096364062,0.432324996,0.665505223,"1.043 (0.863 ,1.259)"
NSTEMI,Autumn,1312,O3,1,-0.03125556,0.099246376,-0.31492898,0.752815577,"0.969 (0.798 ,1.177)"
NSTEMI,Autumn,1312,O3,2,-0.118248567,0.100167255,-1.1805112,0.237796959,"0.888 (0.73 ,1.081)"
NSTEMI,Autumn,1312,O3,3,-0.1568404,0.09926443,-1.580026191,0.114100869,"0.855 (0.704 ,1.038)"
NSTEMI,Autumn,1312,O3,4,0.048991988,0.101803956,0.481238554,0.630346962,"1.05 (0.86 ,1.282)"
NSTEMI,Autumn,1312,PM25,0,-0.059981022,0.045721637,-1.31187389,0.189562688,"0.942 (0.861 ,1.03)"
NSTEMI,Autumn,1312,PM25,1,-0.012312765,0.045549838,-0.270314145,0.786918584,"0.988 (0.903 ,1.08)"
NSTEMI,Autumn,1312,PM25,2,-0.060552381,0.045855552,-1.320502719,0.186667229,"0.941 (0.86 ,1.03)"
NSTEMI,Autumn,1312,PM25,3,-0.048159865,0.046673356,-1.031849197,0.302142768,"0.953 (0.87 ,1.044)"
NSTEMI,Autumn,1312,PM25,4,-0.05840724,0.049056607,-1.190609046,0.233807099,"0.943 (0.857 ,1.038)"
NSTEMI,Winter,1355,CO,0,-0.048621367,0.035505517,-1.369403157,0.170873288,"0.953 (0.889 ,1.021)"
NSTEMI,Winter,1355,CO,1,0.014813698,0.035337724,0.419203499,0.675067415,"1.015 (0.947 ,1.088)"
NSTEMI,Winter,1355,CO,2,-0.057535716,0.036216748,-1.588649417,0.112139565,"0.944 (0.879 ,1.014)"
NSTEMI,Winter,1355,CO,3,-0.024704828,0.036226344,-0.68195753,0.495265806,"0.976 (0.909 ,1.047)"
NSTEMI,Winter,1355,CO,4,0.017342418,0.036078964,0.480679474,0.630744322,"1.017 (0.948 ,1.092)"
NSTEMI,Winter,1355,NO,0,-0.032519592,0.022694421,-1.432933345,0.151876887,"0.968 (0.926 ,1.012)"
NSTEMI,Winter,1355,NO,1,0.015767335,0.02213015,0.712482051,0.476166322,"1.016 (0.973 ,1.061)"
NSTEMI,Winter,1355,NO,2,-0.043077981,0.023040027,-1.869701813,0.061525238,"0.958 (0.916 ,1.002)"
NSTEMI,Winter,1355,NO,3,-0.032224375,0.023095049,-1.395293619,0.162927315,"0.968 (0.925 ,1.013)"
NSTEMI,Winter,1355,NO,4,0.006432314,0.022360113,0.287669139,0.773600015,"1.006 (0.963 ,1.052)"
NSTEMI,Winter,1355,NO2,0,-0.084016394,0.060996069,-1.377406706,0.168386541,"0.919 (0.816 ,1.036)"
NSTEMI,Winter,1355,NO2,1,0.035952055,0.060141105,0.597795053,0.549976692,"1.037 (0.921 ,1.166)"
NSTEMI,Winter,1355,NO2,2,-0.079466998,0.06187477,-1.284319893,0.199030049,"0.924 (0.818 ,1.043)"
NSTEMI,Winter,1355,NO2,3,-0.039324597,0.062006408,-0.634202155,0.525948901,"0.961 (0.851 ,1.086)"
NSTEMI,Winter,1355,NO2,4,-0.004435721,0.062347056,-0.071145633,0.94328185,"0.996 (0.881 ,1.125)"
NSTEMI,Winter,1355,O3,0,0.059931483,0.091057914,0.658168855,0.510429635,"1.062 (0.888 ,1.269)"
NSTEMI,Winter,1355,O3,1,-0.059448992,0.090787085,-0.654817725,0.512585117,"0.942 (0.789 ,1.126)"
NSTEMI,Winter,1355,O3,2,0.098713129,0.091978768,1.073216471,0.283174002,"1.104 (0.922 ,1.322)"
NSTEMI,Winter,1355,O3,3,0.092187085,0.092280575,0.998986891,0.317801042,"1.097 (0.915 ,1.314)"
NSTEMI,Winter,1355,O3,4,0.026066038,0.094311638,0.276381985,0.782254692,"1.026 (0.853 ,1.235)"
NSTEMI,Winter,1355,PM25,0,-0.020960953,0.034234158,-0.612281844,0.5403513,"0.979 (0.916 ,1.047)"
NSTEMI,Winter,1355,PM25,1,0.054918629,0.03485917,1.575442816,0.115154268,"1.056 (0.987 ,1.131)"
NSTEMI,Winter,1355,PM25,2,0.001166614,0.034668236,0.033650815,0.9731556,"1.001 (0.935 ,1.072)"
NSTEMI,Winter,1355,PM25,3,-0.012235534,0.035477313,-0.344883317,0.730182093,"0.988 (0.921 ,1.059)"
NSTEMI,Winter,1355,PM25,4,0.005384782,0.036557951,0.147294412,0.882899643,"1.005 (0.936 ,1.08)"
Diabetes,All Season,2667,CO,0,0.017795863,0.038998607,0.456320481,0.648159538,"1.018 (0.943 ,1.099)"
Diabetes,All Season,2667,CO,1,0.02465171,0.03849929,0.640315951,0.521967213,"1.025 (0.95 ,1.105)"
Diabetes,All Season,2667,CO,2,-0.019857677,0.0404785,-0.490573427,0.623728185,"0.98 (0.906 ,1.061)"
Diabetes,All Season,2667,CO,3,-0.023921458,0.040157432,-0.595691921,0.551381056,"0.976 (0.902 ,1.056)"
Diabetes,All Season,2667,CO,4,-0.024467909,0.040905869,-0.598151546,0.549738819,"0.976 (0.901 ,1.057)"
Diabetes,All Season,2667,NO,0,0.001337378,0.026296434,0.050857756,0.959438868,"1.001 (0.951 ,1.054)"
Diabetes,All Season,2667,NO,1,0.026137691,0.025542035,1.023320635,0.30615627,"1.026 (0.976 ,1.079)"
Diabetes,All Season,2667,NO,2,-0.017769361,0.027506515,-0.646005515,0.518275784,"0.982 (0.931 ,1.037)"
Diabetes,All Season,2667,NO,3,-0.029646786,0.027043191,-1.096275433,0.272958257,"0.971 (0.921 ,1.024)"
Diabetes,All Season,2667,NO,4,-0.010801263,0.027475176,-0.393128064,0.694224897,"0.989 (0.937 ,1.044)"
Diabetes,All Season,2667,NO2,0,0.024054969,0.0533452,0.450930332,0.652039762,"1.024 (0.923 ,1.137)"
Diabetes,All Season,2667,NO2,1,0.051935491,0.052668688,0.986079063,0.324094317,"1.053 (0.95 ,1.168)"
Diabetes,All Season,2667,NO2,2,-0.030050569,0.054454042,-0.551851948,0.581049793,"0.97 (0.872 ,1.08)"
Diabetes,All Season,2667,NO2,3,-0.035523359,0.054955688,-0.646400039,0.518020315,"0.965 (0.867 ,1.075)"
Diabetes,All Season,2667,NO2,4,0.022335811,0.055364014,0.40343554,0.686627846,"1.023 (0.917 ,1.14)"
Diabetes,All Season,2667,O3,0,0.007432559,0.064586272,0.11507955,0.908382069,"1.007 (0.888 ,1.143)"
Diabetes,All Season,2667,O3,1,-0.067615598,0.065605122,-1.030645108,0.302707275,"0.935 (0.822 ,1.063)"
Diabetes,All Season,2667,O3,2,0.10314833,0.0659427,1.564211514,0.117767904,"1.109 (0.974 ,1.262)"
Diabetes,All Season,2667,O3,3,0.175414809,0.06598445,2.658426475,0.007850648,"1.192 (1.047 ,1.356)"
Diabetes,All Season,2667,O3,4,0.047403275,0.067342833,0.703909718,0.481488999,"1.049 (0.919 ,1.196)"
Diabetes,All Season,2667,PM25,0,0.005477702,0.030249685,0.181082948,0.856302469,"1.005 (0.948 ,1.067)"
Diabetes,All Season,2667,PM25,1,0.024983991,0.029578763,0.844659776,0.398300824,"1.025 (0.968 ,1.086)"
Diabetes,All Season,2667,PM25,2,-0.00269821,0.030307622,-0.089027454,0.929060092,"0.997 (0.94 ,1.058)"
Diabetes,All Season,2667,PM25,3,0.055073513,0.029988597,1.836481812,0.06628643,"1.057 (0.996 ,1.121)"
Diabetes,All Season,2667,PM25,4,0.005520252,0.031067835,0.177683829,0.858971286,"1.006 (0.946 ,1.069)"
Diabetes,Spring,698,CO,0,0.003716145,0.082872157,0.044841902,0.964233326,"1.004 (0.853 ,1.181)"
Diabetes,Spring,698,CO,1,-0.033221272,0.079632347,-0.417183134,0.676544461,"0.967 (0.828 ,1.131)"
Diabetes,Spring,698,CO,2,0.020947128,0.082674914,0.2533674,0.799984317,"1.021 (0.868 ,1.201)"
Diabetes,Spring,698,CO,3,0.142111562,0.084446893,1.682851276,0.092403886,"1.153 (0.977 ,1.36)"
Diabetes,Spring,698,CO,4,-0.034220121,0.083969147,-0.407532082,0.683617236,"0.966 (0.82 ,1.139)"
Diabetes,Spring,698,NO,0,-0.027251628,0.06308543,-0.431979741,0.665756138,"0.973 (0.86 ,1.101)"
Diabetes,Spring,698,NO,1,-0.014326091,0.058062385,-0.246736177,0.805112407,"0.986 (0.88 ,1.105)"
Diabetes,Spring,698,NO,2,-0.006472437,0.062301793,-0.103888451,0.917257872,"0.994 (0.879 ,1.123)"
Diabetes,Spring,698,NO,3,0.109426047,0.06228943,1.756735406,0.07896292,"1.116 (0.987 ,1.261)"
Diabetes,Spring,698,NO,4,5.00E-05,0.062392082,0.000800771,0.999361077,"1 (0.885 ,1.13)"
Diabetes,Spring,698,NO2,0,0.040760489,0.089530405,0.455269797,0.648915152,"1.042 (0.874 ,1.241)"
Diabetes,Spring,698,NO2,1,0.060202779,0.089102112,0.675660518,0.499256209,"1.062 (0.892 ,1.265)"
Diabetes,Spring,698,NO2,2,-0.005194782,0.092060089,-0.056428171,0.955000716,"0.995 (0.831 ,1.192)"
Diabetes,Spring,698,NO2,3,0.04506008,0.093579063,0.481518819,0.630147808,"1.046 (0.871 ,1.257)"
Diabetes,Spring,698,NO2,4,-0.048912569,0.092956238,-0.526189201,0.598756756,"0.952 (0.794 ,1.143)"
Diabetes,Spring,698,O3,0,-0.030992938,0.117683959,-0.263357368,0.792275147,"0.969 (0.77 ,1.221)"
Diabetes,Spring,698,O3,1,-0.083421787,0.120296372,-0.693468858,0.488015363,"0.92 (0.727 ,1.165)"
Diabetes,Spring,698,O3,2,0.049969575,0.123718589,0.403897067,0.686288413,"1.051 (0.825 ,1.34)"
Diabetes,Spring,698,O3,3,0.03402273,0.12383081,0.274751734,0.783506982,"1.035 (0.812 ,1.319)"
Diabetes,Spring,698,O3,4,-0.013600059,0.125656934,-0.108231661,0.913811931,"0.986 (0.771 ,1.262)"
Diabetes,Spring,698,PM25,0,-0.013885179,0.063679035,-0.218049457,0.827390578,"0.986 (0.87 ,1.117)"
Diabetes,Spring,698,PM25,1,-0.002921742,0.059942063,-0.048742766,0.961124294,"0.997 (0.887 ,1.121)"
Diabetes,Spring,698,PM25,2,-0.023029446,0.063580134,-0.362211352,0.717194097,"0.977 (0.863 ,1.107)"
Diabetes,Spring,698,PM25,3,0.119870697,0.062575466,1.915618134,0.05541372,"1.127 (0.997 ,1.274)"
Diabetes,Spring,698,PM25,4,0.041109227,0.064995036,0.632497949,0.527061548,"1.042 (0.917 ,1.184)"
Diabetes,Summer,689,CO,0,0.007162641,0.206338896,0.034712993,0.9723086,"1.007 (0.672 ,1.509)"
Diabetes,Summer,689,CO,1,0.420189952,0.203857871,2.061190725,0.039284848,"1.522 (1.021 ,2.27)"
Diabetes,Summer,689,CO,2,-0.013838097,0.201580972,-0.068647836,0.945269941,"0.986 (0.664 ,1.464)"
Diabetes,Summer,689,CO,3,-0.020839811,0.205680453,-0.101321302,0.919295407,"0.979 (0.654 ,1.466)"
Diabetes,Summer,689,CO,4,0.046967856,0.214816866,0.218641379,0.826929417,"1.048 (0.688 ,1.597)"
Diabetes,Summer,689,NO,0,0.070106821,0.239433679,0.29280267,0.769672987,"1.073 (0.671 ,1.715)"
Diabetes,Summer,689,NO,1,-0.008453766,0.248613843,-0.034003601,0.972874279,"0.992 (0.609 ,1.614)"
Diabetes,Summer,689,NO,2,-0.223295508,0.241070447,-0.926266619,0.354307439,"0.8 (0.499 ,1.283)"
Diabetes,Summer,689,NO,3,-0.253629024,0.257529755,-0.984853279,0.324696145,"0.776 (0.468 ,1.285)"
Diabetes,Summer,689,NO,4,0.057127213,0.252570518,0.226183222,0.82105892,"1.059 (0.645 ,1.737)"
Diabetes,Summer,689,NO2,0,0.060602894,0.167440435,0.361937029,0.717399088,"1.062 (0.765 ,1.475)"
Diabetes,Summer,689,NO2,1,0.197842551,0.17255017,1.14657987,0.2515553,"1.219 (0.869 ,1.709)"
Diabetes,Summer,689,NO2,2,-0.019795981,0.168820507,-0.117260525,0.906653606,"0.98 (0.704 ,1.365)"
Diabetes,Summer,689,NO2,3,-0.017161974,0.169752252,-0.101100123,0.919470981,"0.983 (0.705 ,1.371)"
Diabetes,Summer,689,NO2,4,0.161635136,0.17617522,0.917468053,0.358897426,"1.175 (0.832 ,1.66)"
Diabetes,Summer,689,O3,0,0.049632278,0.12803957,0.387632339,0.698288134,"1.051 (0.818 ,1.351)"
Diabetes,Summer,689,O3,1,0.029348532,0.132399297,0.221666829,0.824573255,"1.03 (0.794 ,1.335)"
Diabetes,Summer,689,O3,2,0.335980013,0.131689869,2.551297355,0.010732272,"1.399 (1.081 ,1.811)"
Diabetes,Summer,689,O3,3,0.295217218,0.131207958,2.249994761,0.024449278,"1.343 (1.039 ,1.737)"
Diabetes,Summer,689,O3,4,-0.041576125,0.133173295,-0.312195663,0.754891828,"0.959 (0.739 ,1.245)"
Diabetes,Summer,689,PM25,0,-0.022047585,0.071999954,-0.306216649,0.759439697,"0.978 (0.849 ,1.126)"
Diabetes,Summer,689,PM25,1,0.026640121,0.071575976,0.372193611,0.709748702,"1.027 (0.893 ,1.182)"
Diabetes,Summer,689,PM25,2,0.031370521,0.069698353,0.45008984,0.652645662,"1.032 (0.9 ,1.183)"
Diabetes,Summer,689,PM25,3,0.145445705,0.063405486,2.293897786,0.021796371,"1.157 (1.021 ,1.31)"
Diabetes,Summer,689,PM25,4,-0.076484553,0.069274917,-1.104072818,0.269561551,"0.926 (0.809 ,1.061)"
Diabetes,Autumn,627,CO,0,-0.127019538,0.103982506,-1.22154719,0.22187891,"0.881 (0.718 ,1.08)"
Diabetes,Autumn,627,CO,1,-0.111677095,0.107212426,-1.041643201,0.297577132,"0.894 (0.725 ,1.103)"
Diabetes,Autumn,627,CO,2,-0.07555232,0.112388358,-0.672243297,0.501428821,"0.927 (0.744 ,1.156)"
Diabetes,Autumn,627,CO,3,-0.26362054,0.119000846,-2.215282896,0.026740653,"0.768 (0.608 ,0.97)"
Diabetes,Autumn,627,CO,4,-0.055391798,0.113692083,-0.487208927,0.626110279,"0.946 (0.757 ,1.182)"
Diabetes,Autumn,627,NO,0,-0.092575744,0.075533543,-1.225624268,0.220340101,"0.912 (0.786 ,1.057)"
Diabetes,Autumn,627,NO,1,-0.005521591,0.076492591,-0.072184652,0.94245496,"0.994 (0.856 ,1.155)"
Diabetes,Autumn,627,NO,2,-0.082499465,0.081363909,-1.013956509,0.310603505,"0.921 (0.785 ,1.08)"
Diabetes,Autumn,627,NO,3,-0.17752077,0.089100331,-1.992369369,0.046330546,"0.837 (0.703 ,0.997)"
Diabetes,Autumn,627,NO,4,-0.08025876,0.085262443,-0.941314339,0.346543797,"0.923 (0.781 ,1.091)"
Diabetes,Autumn,627,NO2,0,-0.11297437,0.129574193,-0.871889434,0.383268698,"0.893 (0.693 ,1.151)"
Diabetes,Autumn,627,NO2,1,-0.149718187,0.126910114,-1.179718327,0.238112262,"0.861 (0.671 ,1.104)"
Diabetes,Autumn,627,NO2,2,-0.103600943,0.132645902,-0.781033872,0.434782573,"0.902 (0.695 ,1.169)"
Diabetes,Autumn,627,NO2,3,-0.209376787,0.136423675,-1.534754043,0.124844255,"0.811 (0.621 ,1.06)"
Diabetes,Autumn,627,NO2,4,0.010137806,0.137694379,0.073625419,0.941308445,"1.01 (0.771 ,1.323)"
Diabetes,Autumn,627,O3,0,0.173880348,0.142639545,1.219019223,0.222836896,"1.19 (0.9 ,1.574)"
Diabetes,Autumn,627,O3,1,0.011527176,0.14479475,0.079610454,0.936547081,"1.012 (0.762 ,1.344)"
Diabetes,Autumn,627,O3,2,0.109078473,0.142382509,0.766094612,0.443620009,"1.115 (0.844 ,1.474)"
Diabetes,Autumn,627,O3,3,0.250686718,0.141730103,1.768761272,0.076933722,"1.285 (0.973 ,1.696)"
Diabetes,Autumn,627,O3,4,0.345634275,0.149473272,2.312348359,0.020758494,"1.413 (1.054 ,1.894)"
Diabetes,Autumn,627,PM25,0,-0.100710071,0.067236178,-1.497855389,0.134170826,"0.904 (0.793 ,1.032)"
Diabetes,Autumn,627,PM25,1,-0.072210873,0.065444029,-1.103398949,0.269853953,"0.93 (0.818 ,1.058)"
Diabetes,Autumn,627,PM25,2,-0.039255275,0.064887337,-0.604975891,0.545195016,"0.962 (0.847 ,1.092)"
Diabetes,Autumn,627,PM25,3,0.02988974,0.064589518,0.462764567,0.643533132,"1.03 (0.908 ,1.169)"
Diabetes,Autumn,627,PM25,4,0.111783813,0.069658482,1.604740879,0.108550842,"1.118 (0.976 ,1.282)"
Diabetes,Winter,653,CO,0,0.058063633,0.050517941,1.149366578,0.250404856,"1.06 (0.96 ,1.17)"
Diabetes,Winter,653,CO,1,0.05275734,0.050117512,1.052672751,0.292491002,"1.054 (0.956 ,1.163)"
Diabetes,Winter,653,CO,2,-0.027419454,0.052990876,-0.517437273,0.604850946,"0.973 (0.877 ,1.079)"
Diabetes,Winter,653,CO,3,-0.038636252,0.051120214,-0.755792055,0.449773881,"0.962 (0.87 ,1.063)"
Diabetes,Winter,653,CO,4,-0.018100793,0.053012037,-0.341446839,0.732767219,"0.982 (0.885 ,1.09)"
Diabetes,Winter,653,NO,0,0.024856698,0.031710376,0.783866389,0.433118514,"1.025 (0.963 ,1.091)"
Diabetes,Winter,653,NO,1,0.043106008,0.031119193,1.385190444,0.165994242,"1.044 (0.982 ,1.11)"
Diabetes,Winter,653,NO,2,-0.007411394,0.033490069,-0.221301238,0.824857886,"0.993 (0.93 ,1.06)"
Diabetes,Winter,653,NO,3,-0.042152315,0.03238853,-1.301458099,0.193101698,"0.959 (0.9 ,1.022)"
Diabetes,Winter,653,NO,4,-0.004903936,0.033139909,-0.147976754,0.882361114,"0.995 (0.933 ,1.062)"
Diabetes,Winter,653,NO2,0,0.061366727,0.087302766,0.702918472,0.482106559,"1.063 (0.896 ,1.262)"
Diabetes,Winter,653,NO2,1,0.098906759,0.084857122,1.165568144,0.243789094,"1.104 (0.935 ,1.304)"
Diabetes,Winter,653,NO2,2,-0.024990919,0.088900636,-0.281110692,0.778625501,"0.975 (0.819 ,1.161)"
Diabetes,Winter,653,NO2,3,-0.033614204,0.08860558,-0.379368933,0.704413917,"0.967 (0.813 ,1.15)"
Diabetes,Winter,653,NO2,4,0.056876144,0.089869663,0.632873683,0.526816135,"1.059 (0.888 ,1.262)"
Diabetes,Winter,653,O3,0,-0.139134072,0.132090995,-1.05331989,0.292194406,"0.87 (0.672 ,1.127)"
Diabetes,Winter,653,O3,1,-0.209395398,0.131044227,-1.597898686,0.110065526,"0.811 (0.627 ,1.049)"
Diabetes,Winter,653,O3,2,-0.064136387,0.132493518,-0.484071888,0.628334852,"0.938 (0.723 ,1.216)"
Diabetes,Winter,653,O3,3,0.15416102,0.132668719,1.161999769,0.245235559,"1.167 (0.9 ,1.513)"
Diabetes,Winter,653,O3,4,-0.02133677,0.133458834,-0.159875288,0.872979316,"0.979 (0.754 ,1.272)"
Diabetes,Winter,653,PM25,0,0.101438738,0.049261514,2.059188398,0.039476194,"1.107 (1.005 ,1.219)"
Diabetes,Winter,653,PM25,1,0.084175118,0.048509455,1.735231174,0.082699867,"1.088 (0.989 ,1.196)"
Diabetes,Winter,653,PM25,2,0.011641174,0.050832015,0.229012635,0.818859096,"1.012 (0.916 ,1.118)"
Diabetes,Winter,653,PM25,3,-0.029224644,0.052505042,-0.556606433,0.577796357,"0.971 (0.876 ,1.076)"
Diabetes,Winter,653,PM25,4,-0.023039184,0.053959578,-0.426971172,0.669400325,"0.977 (0.879 ,1.086)"
HTN,All Season,5848,CO,0,-0.03843122,0.025751448,-1.492390667,0.13559676,"0.962 (0.915 ,1.012)"
HTN,All Season,5848,CO,1,-0.005089619,0.025902584,-0.196490804,0.84422603,"0.995 (0.946 ,1.047)"
HTN,All Season,5848,CO,2,-0.026265912,0.026191937,-1.002824315,0.315945635,"0.974 (0.925 ,1.025)"
HTN,All Season,5848,CO,3,-0.014112191,0.026318287,-0.536212357,0.591811794,"0.986 (0.936 ,1.038)"
HTN,All Season,5848,CO,4,0.007254512,0.027091309,0.26778003,0.788868643,"1.007 (0.955 ,1.062)"
HTN,All Season,5848,NO,0,-0.040235976,0.017804228,-2.259911326,0.023826755,"0.961 (0.928 ,0.995)"
HTN,All Season,5848,NO,1,0.000233075,0.017392165,0.013401139,0.989307758,"1 (0.967 ,1.035)"
HTN,All Season,5848,NO,2,-0.015952155,0.017679818,-0.902280475,0.366907895,"0.984 (0.951 ,1.019)"
HTN,All Season,5848,NO,3,-0.023495191,0.017954996,-1.308560081,0.190683411,"0.977 (0.943 ,1.012)"
HTN,All Season,5848,NO,4,-0.005028519,0.018358458,-0.27390751,0.7841557,"0.995 (0.96 ,1.031)"
HTN,All Season,5848,NO2,0,-0.092337324,0.03551469,-2.599975482,0.009323042,"0.912 (0.85 ,0.978)"
HTN,All Season,5848,NO2,1,0.029267502,0.035570071,0.822812575,0.410614585,"1.03 (0.96 ,1.104)"
HTN,All Season,5848,NO2,2,-0.038497592,0.036308207,-1.060300026,0.289008127,"0.962 (0.896 ,1.033)"
HTN,All Season,5848,NO2,3,-0.052275756,0.036848169,-1.418679872,0.155992368,"0.949 (0.883 ,1.02)"
HTN,All Season,5848,NO2,4,-0.009276206,0.037376664,-0.248181755,0.803993782,"0.991 (0.921 ,1.066)"
HTN,All Season,5848,O3,0,0.053413994,0.043529538,1.227074683,0.219794522,"1.055 (0.969 ,1.149)"
HTN,All Season,5848,O3,1,-0.033390481,0.043603267,-0.765779341,0.443807609,"0.967 (0.888 ,1.053)"
HTN,All Season,5848,O3,2,0.042296866,0.044575273,0.948886297,0.342678445,"1.043 (0.956 ,1.138)"
HTN,All Season,5848,O3,3,0.082792969,0.044741895,1.850457342,0.064247661,"1.086 (0.995 ,1.186)"
HTN,All Season,5848,O3,4,0.00891081,0.045876168,0.194236151,0.845990978,"1.009 (0.922 ,1.104)"
HTN,All Season,5848,PM25,0,-0.014012761,0.019638564,-0.713532871,0.47551608,"0.986 (0.949 ,1.025)"
HTN,All Season,5848,PM25,1,0.007769299,0.019943627,0.389562994,0.696859721,"1.008 (0.969 ,1.048)"
HTN,All Season,5848,PM25,2,-0.028201416,0.020296433,-1.389476477,0.164687909,"0.972 (0.934 ,1.012)"
HTN,All Season,5848,PM25,3,0.005513498,0.020460939,0.269464543,0.787572224,"1.006 (0.966 ,1.047)"
HTN,All Season,5848,PM25,4,0.001591914,0.020754201,0.076703229,0.938859636,"1.002 (0.962 ,1.043)"
HTN,Spring,1489,CO,0,-0.025036511,0.054664518,-0.458002964,0.646950312,"0.975 (0.876 ,1.086)"
HTN,Spring,1489,CO,1,0.017396377,0.053522623,0.325028487,0.745159512,"1.018 (0.916 ,1.13)"
HTN,Spring,1489,CO,2,0.050937274,0.054926584,0.927370137,0.35373439,"1.052 (0.945 ,1.172)"
HTN,Spring,1489,CO,3,-0.019948207,0.05560739,-0.358733012,0.71979483,"0.98 (0.879 ,1.093)"
HTN,Spring,1489,CO,4,0.004343497,0.056783164,0.076492694,0.939027126,"1.004 (0.899 ,1.123)"
HTN,Spring,1489,NO,0,-0.027590686,0.041239664,-0.669032757,0.503474583,"0.973 (0.897 ,1.055)"
HTN,Spring,1489,NO,1,-0.01565037,0.040262196,-0.388711283,0.697489735,"0.984 (0.91 ,1.065)"
HTN,Spring,1489,NO,2,0.045396353,0.040761448,1.113708042,0.265404458,"1.046 (0.966 ,1.133)"
HTN,Spring,1489,NO,3,-0.024372301,0.041806814,-0.582974357,0.559910563,"0.976 (0.899 ,1.059)"
HTN,Spring,1489,NO,4,-0.017042423,0.043159524,-0.3948705,0.692938462,"0.983 (0.903 ,1.07)"
HTN,Spring,1489,NO2,0,-0.054078556,0.060165301,-0.898832972,0.368741635,"0.947 (0.842 ,1.066)"
HTN,Spring,1489,NO2,1,-0.004230153,0.060357242,-0.070085258,0.9441258,"0.996 (0.885 ,1.121)"
HTN,Spring,1489,NO2,2,0.029108268,0.062016714,0.46936166,0.638811149,"1.03 (0.912 ,1.163)"
HTN,Spring,1489,NO2,3,-0.082616891,0.063038866,-1.310570713,0.190002839,"0.921 (0.814 ,1.042)"
HTN,Spring,1489,NO2,4,-0.051013428,0.064220992,-0.794341949,0.426996389,"0.95 (0.838 ,1.078)"
HTN,Spring,1489,O3,0,0.000695646,0.081085014,0.008579218,0.993154859,"1.001 (0.854 ,1.173)"
HTN,Spring,1489,O3,1,-0.018633956,0.08066808,-0.230995406,0.817318371,"0.982 (0.838 ,1.15)"
HTN,Spring,1489,O3,2,-0.06533778,0.083470557,-0.782764394,0.43376548,"0.937 (0.795 ,1.103)"
HTN,Spring,1489,O3,3,0.171055197,0.083775669,2.041824299,0.041168963,"1.187 (1.007 ,1.398)"
HTN,Spring,1489,O3,4,0.106555634,0.08637168,1.233687169,0.217319497,"1.112 (0.939 ,1.318)"
HTN,Spring,1489,PM25,0,-0.036172271,0.041029091,-0.881624976,0.377979644,"0.964 (0.89 ,1.045)"
HTN,Spring,1489,PM25,1,0.00239396,0.041278582,0.057995213,0.953752441,"1.002 (0.924 ,1.087)"
HTN,Spring,1489,PM25,2,-0.007236975,0.042650519,-0.169680819,0.86526116,"0.993 (0.913 ,1.079)"
HTN,Spring,1489,PM25,3,-0.007257358,0.044247505,-0.164017345,0.869717489,"0.993 (0.91 ,1.083)"
HTN,Spring,1489,PM25,4,0.042963684,0.045876163,0.936514323,0.349008442,"1.044 (0.954 ,1.142)"
HTN,Summer,1433,CO,0,0.082853076,0.14285757,0.5799698,0.561934984,"1.086 (0.821 ,1.437)"
HTN,Summer,1433,CO,1,0.163707016,0.144566879,1.132396415,0.257467812,"1.178 (0.887 ,1.564)"
HTN,Summer,1433,CO,2,-0.253243463,0.140808694,-1.798493089,0.072098903,"0.776 (0.589 ,1.023)"
HTN,Summer,1433,CO,3,-0.14848563,0.141785083,-1.047258476,0.294980382,"0.862 (0.653 ,1.138)"
HTN,Summer,1433,CO,4,0.100271208,0.145619178,0.688585186,0.491084346,"1.105 (0.831 ,1.471)"
HTN,Summer,1433,NO,0,-0.031708028,0.173476613,-0.182779841,0.854970767,"0.969 (0.69 ,1.361)"
HTN,Summer,1433,NO,1,0.090070868,0.175554299,0.513065581,0.607905447,"1.094 (0.776 ,1.544)"
HTN,Summer,1433,NO,2,-0.401900286,0.173480654,-2.316686478,0.020520817,"0.669 (0.476 ,0.94)"
HTN,Summer,1433,NO,3,-0.163409295,0.177031166,-0.923053825,0.355979156,"0.849 (0.6 ,1.201)"
HTN,Summer,1433,NO,4,0.062656735,0.175827083,0.356354287,0.721575259,"1.065 (0.754 ,1.503)"
HTN,Summer,1433,NO2,0,-0.027685977,0.116496403,-0.237655205,0.812148529,"0.973 (0.774 ,1.222)"
HTN,Summer,1433,NO2,1,0.172606695,0.118505473,1.456529312,0.145246353,"1.188 (0.942 ,1.499)"
HTN,Summer,1433,NO2,2,-0.15506069,0.117776457,-1.316567794,0.18798354,"0.856 (0.68 ,1.079)"
HTN,Summer,1433,NO2,3,-0.115180892,0.117709854,-0.978515294,0.327819531,"0.891 (0.708 ,1.122)"
HTN,Summer,1433,NO2,4,0.016392569,0.121449617,0.134974234,0.892632246,"1.017 (0.801 ,1.29)"
HTN,Summer,1433,O3,0,0.001594539,0.088776168,0.017961342,0.985669693,"1.002 (0.842 ,1.192)"
HTN,Summer,1433,O3,1,0.020904199,0.090156224,0.231866403,0.81664178,"1.021 (0.856 ,1.218)"
HTN,Summer,1433,O3,2,0.247685755,0.09105872,2.720066289,0.006526883,"1.281 (1.072 ,1.531)"
HTN,Summer,1433,O3,3,0.143258988,0.091654145,1.563038845,0.118043458,"1.154 (0.964 ,1.381)"
HTN,Summer,1433,O3,4,-0.07735545,0.093087895,-0.830993646,0.405977219,"0.926 (0.771 ,1.111)"
HTN,Summer,1433,PM25,0,0.069674786,0.043542456,1.600157442,0.109563661,"1.072 (0.984 ,1.168)"
HTN,Summer,1433,PM25,1,0.024753114,0.045125103,0.548544219,0.583318275,"1.025 (0.938 ,1.12)"
HTN,Summer,1433,PM25,2,-0.052881278,0.046547635,-1.136067984,0.255928113,"0.948 (0.866 ,1.039)"
HTN,Summer,1433,PM25,3,0.055468912,0.044396613,1.24939515,0.211520581,"1.057 (0.969 ,1.153)"
HTN,Summer,1433,PM25,4,0.006354887,0.043903665,0.144746164,0.884911289,"1.006 (0.923 ,1.097)"
HTN,Autumn,1423,CO,0,-0.092992597,0.068746484,-1.352688774,0.176155078,"0.911 (0.796 ,1.043)"
HTN,Autumn,1423,CO,1,-0.034397125,0.075441231,-0.455945965,0.648428835,"0.966 (0.833 ,1.12)"
HTN,Autumn,1423,CO,2,-0.112599995,0.074744859,-1.506458044,0.13194963,"0.894 (0.772 ,1.034)"
HTN,Autumn,1423,CO,3,-0.073477387,0.075805876,-0.969283526,0.332403746,"0.929 (0.801 ,1.078)"
HTN,Autumn,1423,CO,4,-0.063489627,0.077648822,-0.817650869,0.413556572,"0.938 (0.806 ,1.093)"
HTN,Autumn,1423,NO,0,-0.086527362,0.050728551,-1.705693562,0.088065149,"0.917 (0.83 ,1.013)"
HTN,Autumn,1423,NO,1,0.018776762,0.053464288,0.351201947,0.72543685,"1.019 (0.918 ,1.132)"
HTN,Autumn,1423,NO,2,-0.070518962,0.054805161,-1.286721193,0.198191483,"0.932 (0.837 ,1.038)"
HTN,Autumn,1423,NO,3,-0.034476078,0.055599597,-0.620077854,0.535206532,"0.966 (0.866 ,1.077)"
HTN,Autumn,1423,NO,4,-0.03321888,0.056971187,-0.583082104,0.559838031,"0.967 (0.865 ,1.082)"
HTN,Autumn,1423,NO2,0,-0.168646829,0.083879091,-2.010594392,0.044368317,"0.845 (0.717 ,0.996)"
HTN,Autumn,1423,NO2,1,-0.009363581,0.08807755,-0.106310642,0.915335888,"0.991 (0.834 ,1.177)"
HTN,Autumn,1423,NO2,2,-0.1034751,0.088783836,-1.165472274,0.243827877,"0.902 (0.758 ,1.073)"
HTN,Autumn,1423,NO2,3,-0.097793486,0.091702976,-1.066415611,0.286235808,"0.907 (0.758 ,1.085)"
HTN,Autumn,1423,NO2,4,-0.031669751,0.090266095,-0.350848799,0.725701785,"0.969 (0.812 ,1.156)"
HTN,Autumn,1423,O3,0,0.151524167,0.093659222,1.617824323,0.105700463,"1.164 (0.968 ,1.398)"
HTN,Autumn,1423,O3,1,-0.027347384,0.09505023,-0.287715072,0.773564852,"0.973 (0.808 ,1.172)"
HTN,Autumn,1423,O3,2,-0.080937255,0.096503161,-0.838700557,0.401637366,"0.922 (0.763 ,1.114)"
HTN,Autumn,1423,O3,3,-0.041629635,0.095422672,-0.436265663,0.662643992,"0.959 (0.796 ,1.156)"
HTN,Autumn,1423,O3,4,-0.046060417,0.099411199,-0.463332274,0.643126216,"0.955 (0.786 ,1.16)"
HTN,Autumn,1423,PM25,0,-0.073538227,0.044512965,-1.652063113,0.098521686,"0.929 (0.851 ,1.014)"
HTN,Autumn,1423,PM25,1,-0.035036641,0.04357768,-0.804004275,0.421394506,"0.966 (0.887 ,1.052)"
HTN,Autumn,1423,PM25,2,-0.084243727,0.045119046,-1.867143357,0.061881571,"0.919 (0.841 ,1.004)"
HTN,Autumn,1423,PM25,3,0.013917113,0.044939187,0.309687694,0.756798462,"1.014 (0.929 ,1.107)"
HTN,Autumn,1423,PM25,4,-0.008958552,0.04624209,-0.193731545,0.84638609,"0.991 (0.905 ,1.085)"
HTN,Winter,1503,CO,0,-0.03785549,0.033227325,-1.139287906,0.254583091,"0.963 (0.902 ,1.028)"
HTN,Winter,1503,CO,1,-0.018934652,0.033117123,-0.571748083,0.567492654,"0.981 (0.92 ,1.047)"
HTN,Winter,1503,CO,2,-0.025290372,0.033401301,-0.757167282,0.448949649,"0.975 (0.913 ,1.041)"
HTN,Winter,1503,CO,3,0.008683894,0.033457087,0.259553199,0.795208441,"1.009 (0.945 ,1.077)"
HTN,Winter,1503,CO,4,0.018677785,0.034653381,0.538988812,0.589894574,"1.019 (0.952 ,1.09)"
HTN,Winter,1503,NO,0,-0.035983919,0.021665188,-1.660909595,0.096731605,"0.965 (0.925 ,1.007)"
HTN,Winter,1503,NO,1,-0.000615011,0.02086896,-0.029470153,0.976489623,"0.999 (0.959 ,1.041)"
HTN,Winter,1503,NO,2,-0.019355549,0.021244264,-0.911095279,0.362245174,"0.981 (0.941 ,1.023)"
HTN,Winter,1503,NO,3,-0.018388716,0.021496782,-0.855417146,0.392320255,"0.982 (0.941 ,1.024)"
HTN,Winter,1503,NO,4,0.002786783,0.021963487,0.126882562,0.899033348,"1.003 (0.961 ,1.047)"
HTN,Winter,1503,NO2,0,-0.109005903,0.057666661,-1.890275948,0.058721064,"0.897 (0.801 ,1.004)"
HTN,Winter,1503,NO2,1,0.038845879,0.056484073,0.687731559,0.491621843,"1.04 (0.931 ,1.161)"
HTN,Winter,1503,NO2,2,-0.042164988,0.057943794,-0.727687738,0.466804758,"0.959 (0.856 ,1.074)"
HTN,Winter,1503,NO2,3,0.010935303,0.058568728,0.18670891,0.85188887,"1.011 (0.901 ,1.134)"
HTN,Winter,1503,NO2,4,0.032779406,0.059849518,0.547697065,0.583899927,"1.033 (0.919 ,1.162)"
HTN,Winter,1503,O3,0,0.075495991,0.086038278,0.877469799,0.380231516,"1.078 (0.911 ,1.277)"
HTN,Winter,1503,O3,1,-0.101445537,0.085208446,-1.190557294,0.233827425,"0.904 (0.765 ,1.068)"
HTN,Winter,1503,O3,2,0.077073491,0.087056688,0.885325324,0.375981195,"1.08 (0.911 ,1.281)"
HTN,Winter,1503,O3,3,0.037438127,0.088468322,0.42318116,0.672163091,"1.038 (0.873 ,1.235)"
HTN,Winter,1503,O3,4,0.02720679,0.089929588,0.302534355,0.762244748,"1.028 (0.862 ,1.226)"
HTN,Winter,1503,PM25,0,-0.013274082,0.031863637,-0.4165903,0.676978105,"0.987 (0.927 ,1.05)"
HTN,Winter,1503,PM25,1,0.02504971,0.033187376,0.754796346,0.450371187,"1.025 (0.961 ,1.094)"
HTN,Winter,1503,PM25,2,0.002567278,0.032837688,0.078180854,0.937684192,"1.003 (0.94 ,1.069)"
HTN,Winter,1503,PM25,3,-0.018387778,0.033629302,-0.54677845,0.58453095,"0.982 (0.919 ,1.049)"
HTN,Winter,1503,PM25,4,-0.018416172,0.034117274,-0.539790256,0.589341688,"0.982 (0.918 ,1.05)"
Dysrhythmia,All Season,1730,CO,0,-0.081486744,0.045533896,-1.789584276,0.073520768,"0.922 (0.843 ,1.008)"
Dysrhythmia,All Season,1730,CO,1,0.0183564,0.045570345,0.40281459,0.687084627,"1.019 (0.931 ,1.114)"
Dysrhythmia,All Season,1730,CO,2,-0.027231562,0.045672554,-0.596234706,0.551018443,"0.973 (0.89 ,1.064)"
Dysrhythmia,All Season,1730,CO,3,0.035449409,0.046404929,0.763914738,0.444918054,"1.036 (0.946 ,1.135)"
Dysrhythmia,All Season,1730,CO,4,0.065772382,0.047076511,1.397137988,0.16237208,"1.068 (0.974 ,1.171)"
Dysrhythmia,All Season,1730,NO,0,-0.048276,0.031959487,-1.510537395,0.130906355,"0.953 (0.895 ,1.014)"
Dysrhythmia,All Season,1730,NO,1,0.011702035,0.031297184,0.373900585,0.708478281,"1.012 (0.952 ,1.076)"
Dysrhythmia,All Season,1730,NO,2,-0.0265596,0.032115229,-0.827009529,0.408231661,"0.974 (0.914 ,1.037)"
Dysrhythmia,All Season,1730,NO,3,0.011923946,0.032526117,0.366596045,0.713920359,"1.012 (0.949 ,1.079)"
Dysrhythmia,All Season,1730,NO,4,0.013429888,0.03198578,0.41987058,0.674580001,"1.014 (0.952 ,1.079)"
Dysrhythmia,All Season,1730,NO2,0,-0.069915756,0.064340331,-1.086655201,0.277189219,"0.932 (0.822 ,1.058)"
Dysrhythmia,All Season,1730,NO2,1,-0.008425865,0.065154965,-0.129320388,0.89710414,"0.992 (0.873 ,1.127)"
Dysrhythmia,All Season,1730,NO2,2,-0.06141348,0.065702616,-0.93471896,0.349933153,"0.94 (0.827 ,1.07)"
Dysrhythmia,All Season,1730,NO2,3,0.060795165,0.06707438,0.906384292,0.364732484,"1.063 (0.932 ,1.212)"
Dysrhythmia,All Season,1730,NO2,4,0.055870101,0.067439398,0.828448996,0.407416269,"1.057 (0.927 ,1.207)"
Dysrhythmia,All Season,1730,O3,0,0.083205296,0.080318218,1.035945499,0.300227569,"1.087 (0.928 ,1.272)"
Dysrhythmia,All Season,1730,O3,1,0.003772995,0.08148687,0.046301873,0.963069647,"1.004 (0.856 ,1.178)"
Dysrhythmia,All Season,1730,O3,2,0.065675565,0.081434928,0.806479071,0.419966671,"1.068 (0.91 ,1.253)"
Dysrhythmia,All Season,1730,O3,3,-0.004237182,0.082469857,-0.051378555,0.959023873,"0.996 (0.847 ,1.17)"
Dysrhythmia,All Season,1730,O3,4,8.27E-05,0.084274839,0.000981726,0.999216696,"1 (0.848 ,1.18)"
Dysrhythmia,All Season,1730,PM25,0,-0.042268995,0.036196321,-1.167770479,0.242899359,"0.959 (0.893 ,1.029)"
Dysrhythmia,All Season,1730,PM25,1,-0.022258062,0.038811885,-0.573485721,0.566315864,"0.978 (0.906 ,1.055)"
Dysrhythmia,All Season,1730,PM25,2,-0.060794712,0.037302857,-1.629760215,0.103152185,"0.941 (0.875 ,1.012)"
Dysrhythmia,All Season,1730,PM25,3,0.039413859,0.036575435,1.077604658,0.281210223,"1.04 (0.968 ,1.118)"
Dysrhythmia,All Season,1730,PM25,4,0.032998427,0.036308209,0.908842057,0.363433503,"1.034 (0.963 ,1.11)"
Dysrhythmia,Spring,428,CO,0,0.048455677,0.103359003,0.468809451,0.639205844,"1.05 (0.857 ,1.285)"
Dysrhythmia,Spring,428,CO,1,-0.043469517,0.095206824,-0.456579847,0.647973067,"0.957 (0.794 ,1.154)"
Dysrhythmia,Spring,428,CO,2,0.042152468,0.098974727,0.425891225,0.670187109,"1.043 (0.859 ,1.266)"
Dysrhythmia,Spring,428,CO,3,0.277054165,0.095489067,2.901422879,0.003714722,"1.319 (1.094 ,1.591)"
Dysrhythmia,Spring,428,CO,4,0.061188619,0.103117255,0.593388749,0.552921017,"1.063 (0.869 ,1.301)"
Dysrhythmia,Spring,428,NO,0,0.033344271,0.078476497,0.424894997,0.670913222,"1.034 (0.887 ,1.206)"
Dysrhythmia,Spring,428,NO,1,-0.039664492,0.072691138,-0.54565787,0.585301137,"0.961 (0.833 ,1.108)"
Dysrhythmia,Spring,428,NO,2,0.02112877,0.077039328,0.274259538,0.783885177,"1.021 (0.878 ,1.188)"
Dysrhythmia,Spring,428,NO,3,0.190494417,0.073445065,2.593699329,0.009494948,"1.21 (1.048 ,1.397)"
Dysrhythmia,Spring,428,NO,4,-0.017624045,0.082569347,-0.213445375,0.830979592,"0.983 (0.836 ,1.155)"
Dysrhythmia,Spring,428,NO2,0,0.057699771,0.113788067,0.507081035,0.612097962,"1.059 (0.848 ,1.324)"
Dysrhythmia,Spring,428,NO2,1,-0.093823641,0.112592385,-0.833303609,0.404673521,"0.91 (0.73 ,1.135)"
Dysrhythmia,Spring,428,NO2,2,0.116829917,0.116388893,1.003789223,0.31548022,"1.124 (0.895 ,1.412)"
Dysrhythmia,Spring,428,NO2,3,0.189396074,0.114417747,1.65530329,0.097862992,"1.209 (0.966 ,1.512)"
Dysrhythmia,Spring,428,NO2,4,0.014018629,0.119894131,0.116925066,0.906919435,"1.014 (0.802 ,1.283)"
Dysrhythmia,Spring,428,O3,0,-0.003730068,0.153237048,-0.024341817,0.980579958,"0.996 (0.738 ,1.345)"
Dysrhythmia,Spring,428,O3,1,0.189728433,0.152833094,1.241409362,0.214454562,"1.209 (0.896 ,1.631)"
Dysrhythmia,Spring,428,O3,2,-0.125515887,0.155927476,-0.804963244,0.42084089,"0.882 (0.65 ,1.197)"
Dysrhythmia,Spring,428,O3,3,-0.236339538,0.154488393,-1.52982068,0.126061121,"0.79 (0.583 ,1.069)"
Dysrhythmia,Spring,428,O3,4,-0.036684223,0.159560727,-0.229907594,0.818163575,"0.964 (0.705 ,1.318)"
Dysrhythmia,Spring,428,PM25,0,-0.001534219,0.078989405,-0.019423103,0.984503581,"0.998 (0.855 ,1.166)"
Dysrhythmia,Spring,428,PM25,1,-0.103360537,0.083402955,-1.23929107,0.215237724,"0.902 (0.766 ,1.062)"
Dysrhythmia,Spring,428,PM25,2,0.028603445,0.079904404,0.357970815,0.720365155,"1.029 (0.88 ,1.203)"
Dysrhythmia,Spring,428,PM25,3,0.220370676,0.083589852,2.636332901,0.008380747,"1.247 (1.058 ,1.468)"
Dysrhythmia,Spring,428,PM25,4,-0.012689238,0.086377978,-0.146903621,0.883208094,"0.987 (0.834 ,1.17)"
Dysrhythmia,Summer,394,CO,0,-0.158740895,0.249340083,-0.636644108,0.524356688,"0.853 (0.523 ,1.391)"
Dysrhythmia,Summer,394,CO,1,0.476092713,0.244103883,1.950369272,0.051132122,"1.61 (0.998 ,2.597)"
Dysrhythmia,Summer,394,CO,2,-0.195132216,0.243236772,-0.802231565,0.422419021,"0.823 (0.511 ,1.325)"
Dysrhythmia,Summer,394,CO,3,-0.125222577,0.25853236,-0.484359395,0.62813083,"0.882 (0.532 ,1.464)"
Dysrhythmia,Summer,394,CO,4,0.004723137,0.25492651,0.018527447,0.985218082,"1.005 (0.61 ,1.656)"
Dysrhythmia,Summer,394,NO,0,-0.11304108,0.311036085,-0.363433972,0.716280728,"0.893 (0.485 ,1.643)"
Dysrhythmia,Summer,394,NO,1,0.078422156,0.298826161,0.262434037,0.792986835,"1.082 (0.602 ,1.943)"
Dysrhythmia,Summer,394,NO,2,-0.142975474,0.307130336,-0.465520521,0.641558745,"0.867 (0.475 ,1.582)"
Dysrhythmia,Summer,394,NO,3,0.003813757,0.336292783,0.011340584,0.990951717,"1.004 (0.519 ,1.94)"
Dysrhythmia,Summer,394,NO,4,-0.152740996,0.317011708,-0.481815,0.629937373,"0.858 (0.461 ,1.598)"
Dysrhythmia,Summer,394,NO2,0,0.100687615,0.212853594,0.473036949,0.636186819,"1.106 (0.729 ,1.678)"
Dysrhythmia,Summer,394,NO2,1,0.19562139,0.208392948,0.938714062,0.347877572,"1.216 (0.808 ,1.83)"
Dysrhythmia,Summer,394,NO2,2,-0.211983915,0.216749643,-0.97801275,0.328068018,"0.809 (0.529 ,1.237)"
Dysrhythmia,Summer,394,NO2,3,-0.05158662,0.220929377,-0.233498239,0.815374537,"0.95 (0.616 ,1.464)"
Dysrhythmia,Summer,394,NO2,4,-0.071437952,0.222943614,-0.32043058,0.748641947,"0.931 (0.601 ,1.441)"
Dysrhythmia,Summer,394,O3,0,0.104181939,0.166889791,0.624255914,0.532459532,"1.11 (0.8 ,1.539)"
Dysrhythmia,Summer,394,O3,1,0.083416883,0.169704465,0.491542065,0.623043108,"1.087 (0.779 ,1.516)"
Dysrhythmia,Summer,394,O3,2,0.219852873,0.169069045,1.300373301,0.193473056,"1.246 (0.894 ,1.735)"
Dysrhythmia,Summer,394,O3,3,0.029364255,0.172619315,0.170109902,0.864923706,"1.03 (0.734 ,1.444)"
Dysrhythmia,Summer,394,O3,4,-0.013544695,0.173795128,-0.077934836,0.937879889,"0.987 (0.702 ,1.387)"
Dysrhythmia,Summer,394,PM25,0,0.052855112,0.081853872,0.645725252,0.518457304,"1.054 (0.898 ,1.238)"
Dysrhythmia,Summer,394,PM25,1,0.114721036,0.091557419,1.25299552,0.210207337,"1.122 (0.937 ,1.342)"
Dysrhythmia,Summer,394,PM25,2,-0.069654762,0.086842623,-0.802080349,0.422506482,"0.933 (0.787 ,1.106)"
Dysrhythmia,Summer,394,PM25,3,0.024647938,0.081351612,0.302980321,0.761904859,"1.025 (0.874 ,1.202)"
Dysrhythmia,Summer,394,PM25,4,-0.006046393,0.074959979,-0.080661615,0.935711064,"0.994 (0.858 ,1.151)"
Dysrhythmia,Autumn,444,CO,0,-0.072880992,0.117349996,-0.621056622,0.534562369,"0.93 (0.739 ,1.17)"
Dysrhythmia,Autumn,444,CO,1,0.132686722,0.11960981,1.109329764,0.26728795,"1.142 (0.903 ,1.444)"
Dysrhythmia,Autumn,444,CO,2,-0.141237235,0.124771269,-1.131969214,0.257647378,"0.868 (0.68 ,1.109)"
Dysrhythmia,Autumn,444,CO,3,-0.056052875,0.127161837,-0.440799505,0.659358152,"0.945 (0.737 ,1.213)"
Dysrhythmia,Autumn,444,CO,4,0.070615601,0.130685006,0.540349678,0.588955905,"1.073 (0.831 ,1.386)"
Dysrhythmia,Autumn,444,NO,0,-0.017967183,0.090172813,-0.199252774,0.842065019,"0.982 (0.823 ,1.172)"
Dysrhythmia,Autumn,444,NO,1,0.110801389,0.092268668,1.200856053,0.229807044,"1.117 (0.932 ,1.339)"
Dysrhythmia,Autumn,444,NO,2,-0.104357508,0.095449336,-1.093328794,0.274249465,"0.901 (0.747 ,1.086)"
Dysrhythmia,Autumn,444,NO,3,-0.064365973,0.099869293,-0.64450214,0.51924987,"0.938 (0.771 ,1.14)"
Dysrhythmia,Autumn,444,NO,4,0.006948701,0.102420113,0.067845086,0.945908953,"1.007 (0.824 ,1.231)"
Dysrhythmia,Autumn,444,NO2,0,-0.126101279,0.143667939,-0.877727343,0.380091702,"0.882 (0.665 ,1.168)"
Dysrhythmia,Autumn,444,NO2,1,0.048110983,0.153551605,0.313321267,0.754036595,"1.049 (0.777 ,1.418)"
Dysrhythmia,Autumn,444,NO2,2,-0.168657952,0.153577726,-1.098192793,0.272120313,"0.845 (0.625 ,1.142)"
Dysrhythmia,Autumn,444,NO2,3,0.020940915,0.159921953,0.130944594,0.895819137,"1.021 (0.746 ,1.397)"
Dysrhythmia,Autumn,444,NO2,4,0.096547939,0.158131527,0.61055465,0.541494453,"1.101 (0.808 ,1.502)"
Dysrhythmia,Autumn,444,O3,0,-0.018041746,0.170485243,-0.105825854,0.915720523,"0.982 (0.703 ,1.372)"
Dysrhythmia,Autumn,444,O3,1,-0.272899881,0.175715226,-1.553080445,0.120403917,"0.761 (0.539 ,1.074)"
Dysrhythmia,Autumn,444,O3,2,-0.033506497,0.170479646,-0.196542506,0.844185567,"0.967 (0.692 ,1.351)"
Dysrhythmia,Autumn,444,O3,3,0.031963328,0.170099837,0.187909224,0.850947812,"1.032 (0.74 ,1.441)"
Dysrhythmia,Autumn,444,O3,4,0.050822152,0.179739818,0.282753996,0.777365422,"1.052 (0.74 ,1.496)"
Dysrhythmia,Autumn,444,PM25,0,-0.009381974,0.072650865,-0.129137817,0.897248599,"0.991 (0.859 ,1.142)"
Dysrhythmia,Autumn,444,PM25,1,-0.090215667,0.077797694,-1.15961877,0.246204055,"0.914 (0.785 ,1.064)"
Dysrhythmia,Autumn,444,PM25,2,-0.10471569,0.077106041,-1.358073743,0.174440286,"0.901 (0.774 ,1.048)"
Dysrhythmia,Autumn,444,PM25,3,0.046863523,0.075808177,0.618185597,0.536453003,"1.048 (0.903 ,1.216)"
Dysrhythmia,Autumn,444,PM25,4,0.058563158,0.080067045,0.731426486,0.464518692,"1.06 (0.906 ,1.24)"
Dysrhythmia,Winter,464,CO,0,-0.119982585,0.058182019,-2.062193552,0.039189312,"0.887 (0.791 ,0.994)"
Dysrhythmia,Winter,464,CO,1,-0.016221636,0.059925958,-0.270694645,0.786625896,"0.984 (0.875 ,1.107)"
Dysrhythmia,Winter,464,CO,2,-0.018575008,0.058302558,-0.3185968,0.75003228,"0.982 (0.876 ,1.1)"
Dysrhythmia,Winter,464,CO,3,-0.032467898,0.060561043,-0.536118546,0.591876623,"0.968 (0.86 ,1.09)"
Dysrhythmia,Winter,464,CO,4,0.080774323,0.06012725,1.343389623,0.179145845,"1.084 (0.964 ,1.22)"
Dysrhythmia,Winter,464,NO,0,-0.072455835,0.038575075,-1.87830703,0.060339175,"0.93 (0.862 ,1.003)"
Dysrhythmia,Winter,464,NO,1,0.005844597,0.037888926,0.154256067,0.877407836,"1.006 (0.934 ,1.083)"
Dysrhythmia,Winter,464,NO,2,-0.025897654,0.038551262,-0.671771898,0.501728921,"0.974 (0.904 ,1.051)"
Dysrhythmia,Winter,464,NO,3,-0.028556488,0.039631795,-0.720544903,0.471189563,"0.972 (0.899 ,1.05)"
Dysrhythmia,Winter,464,NO,4,0.030717763,0.037438571,0.820484389,0.411940025,"1.031 (0.958 ,1.11)"
Dysrhythmia,Winter,464,NO2,0,-0.188536916,0.103461848,-1.822284441,0.068411838,"0.828 (0.676 ,1.014)"
Dysrhythmia,Winter,464,NO2,1,-0.01390673,0.10523297,-0.132151832,0.894864199,"0.986 (0.802 ,1.212)"
Dysrhythmia,Winter,464,NO2,2,-0.126807691,0.104030899,-1.218942576,0.222865989,"0.881 (0.718 ,1.08)"
Dysrhythmia,Winter,464,NO2,3,-0.021851625,0.108239334,-0.201882479,0.8400086,"0.978 (0.791 ,1.21)"
Dysrhythmia,Winter,464,NO2,4,0.121450014,0.107349885,1.131347409,0.257908898,"1.129 (0.915 ,1.394)"
Dysrhythmia,Winter,464,O3,0,0.235477631,0.153536542,1.533691117,0.12510566,"1.266 (0.937 ,1.71)"
Dysrhythmia,Winter,464,O3,1,-0.029718159,0.158327232,-0.187700872,0.851111147,"0.971 (0.712 ,1.324)"
Dysrhythmia,Winter,464,O3,2,0.23245337,0.156990925,1.480680305,0.138691785,"1.262 (0.928 ,1.716)"
Dysrhythmia,Winter,464,O3,3,0.210237805,0.162551666,1.293359894,0.195886614,"1.234 (0.897 ,1.697)"
Dysrhythmia,Winter,464,O3,4,-0.019672593,0.164281057,-0.119749614,0.904681497,"0.981 (0.711 ,1.353)"
Dysrhythmia,Winter,464,PM25,0,-0.141831383,0.063374814,-2.23797711,0.025222548,"0.868 (0.766 ,0.983)"
Dysrhythmia,Winter,464,PM25,1,-0.001152558,0.0662263,-0.017403335,0.986114849,"0.999 (0.877 ,1.137)"
Dysrhythmia,Winter,464,PM25,2,-0.083103892,0.063413166,-1.310514784,0.190021746,"0.92 (0.813 ,1.042)"
Dysrhythmia,Winter,464,PM25,3,-0.047561938,0.061968108,-0.767522835,0.442770722,"0.954 (0.844 ,1.077)"
Dysrhythmia,Winter,464,PM25,4,0.07272259,0.059496372,1.222302923,0.221593094,"1.075 (0.957 ,1.208)"
PIHD,All Season,3076,CO,0,-0.027589602,0.035092524,-0.786195986,0.431752677,"0.973 (0.908 ,1.042)"
PIHD,All Season,3076,CO,1,0.083240541,0.034960573,2.380983274,0.017266496,"1.087 (1.015 ,1.164)"
PIHD,All Season,3076,CO,2,-0.045140878,0.035566057,-1.269212348,0.204365338,"0.956 (0.892 ,1.025)"
PIHD,All Season,3076,CO,3,-0.049766868,0.036285417,-1.371539091,0.170206966,"0.951 (0.886 ,1.022)"
PIHD,All Season,3076,CO,4,0.015235858,0.036592894,0.416361119,0.677145775,"1.015 (0.945 ,1.091)"
PIHD,All Season,3076,NO,0,-0.026337742,0.024381933,-1.080215543,0.280046209,"0.974 (0.929 ,1.022)"
PIHD,All Season,3076,NO,1,0.049409478,0.023344336,2.116551057,0.034297968,"1.051 (1.004 ,1.1)"
PIHD,All Season,3076,NO,2,-0.029120201,0.024282741,-1.199213923,0.230444775,"0.971 (0.926 ,1.019)"
PIHD,All Season,3076,NO,3,-0.040481352,0.024891557,-1.626308514,0.103884042,"0.96 (0.915 ,1.008)"
PIHD,All Season,3076,NO,4,0.010346552,0.024640561,0.419899189,0.6745591,"1.01 (0.963 ,1.06)"
PIHD,All Season,3076,NO2,0,-0.069365614,0.049248998,-1.408467516,0.158992679,"0.933 (0.847 ,1.028)"
PIHD,All Season,3076,NO2,1,0.119263603,0.049366393,2.415886543,0.015696952,"1.127 (1.023 ,1.241)"
PIHD,All Season,3076,NO2,2,-0.048035503,0.05034918,-0.954047366,0.340059667,"0.953 (0.864 ,1.052)"
PIHD,All Season,3076,NO2,3,-0.066986532,0.051167244,-1.309168269,0.190477358,"0.935 (0.846 ,1.034)"
PIHD,All Season,3076,NO2,4,-0.00155216,0.051218963,-0.030304398,0.975824289,"0.998 (0.903 ,1.104)"
PIHD,All Season,3076,O3,0,-0.027726381,0.060564064,-0.45780251,0.647094333,"0.973 (0.864 ,1.095)"
PIHD,All Season,3076,O3,1,-0.139183004,0.061416688,-2.26620822,0.023438638,"0.87 (0.771 ,0.981)"
PIHD,All Season,3076,O3,2,0.094704315,0.061967301,1.528294993,0.126439312,"1.099 (0.974 ,1.241)"
PIHD,All Season,3076,O3,3,0.160206954,0.061972991,2.585109295,0.009734813,"1.174 (1.04 ,1.325)"
PIHD,All Season,3076,O3,4,0.04896747,0.062601291,0.782211815,0.434090102,"1.05 (0.929 ,1.187)"
PIHD,All Season,3076,PM25,0,-0.000361129,0.026989747,-0.013380228,0.989324441,"1 (0.948 ,1.054)"
PIHD,All Season,3076,PM25,1,0.066187843,0.027161371,2.436837285,0.014816345,"1.068 (1.013 ,1.127)"
PIHD,All Season,3076,PM25,2,-0.01024441,0.027502641,-0.372488231,0.709529373,"0.99 (0.938 ,1.045)"
PIHD,All Season,3076,PM25,3,-0.00281587,0.028624976,-0.098371102,0.92163762,"0.997 (0.943 ,1.055)"
PIHD,All Season,3076,PM25,4,-0.004260685,0.028435724,-0.149835638,0.880894292,"0.996 (0.942 ,1.053)"
PIHD,Spring,792,CO,0,0.065197828,0.073114216,0.891725742,0.372539952,"1.067 (0.925 ,1.232)"
PIHD,Spring,792,CO,1,0.048206896,0.073949382,0.651890449,0.514471847,"1.049 (0.908 ,1.213)"
PIHD,Spring,792,CO,2,0.019713561,0.074144537,0.265880162,0.790331503,"1.02 (0.882 ,1.179)"
PIHD,Spring,792,CO,3,-0.033456518,0.074069149,-0.451693025,0.651490143,"0.967 (0.836 ,1.118)"
PIHD,Spring,792,CO,4,-0.003211945,0.077094052,-0.041662686,0.9667676,"0.997 (0.857 ,1.159)"
PIHD,Spring,792,NO,0,0.014620961,0.056187384,0.260217858,0.79469573,"1.015 (0.909 ,1.133)"
PIHD,Spring,792,NO,1,0.009687586,0.055361667,0.174987256,0.861089648,"1.01 (0.906 ,1.125)"
PIHD,Spring,792,NO,2,0.008551736,0.056250085,0.152030626,0.87916278,"1.009 (0.903 ,1.126)"
PIHD,Spring,792,NO,3,0.008147867,0.055139394,0.147768533,0.882525444,"1.008 (0.905 ,1.123)"
PIHD,Spring,792,NO,4,-0.020472539,0.059023507,-0.346853997,0.728701008,"0.98 (0.873 ,1.1)"
PIHD,Spring,792,NO2,0,0.070325589,0.083232904,0.844925328,0.398152532,"1.073 (0.911 ,1.263)"
PIHD,Spring,792,NO2,1,0.073766951,0.083973428,0.878455874,0.379696374,"1.077 (0.913 ,1.269)"
PIHD,Spring,792,NO2,2,0.008755608,0.085757667,0.102097082,0.918679617,"1.009 (0.853 ,1.193)"
PIHD,Spring,792,NO2,3,-0.03310321,0.086482137,-0.382775115,0.701886514,"0.967 (0.817 ,1.146)"
PIHD,Spring,792,NO2,4,-0.048041858,0.087149626,-0.551257195,0.581457377,"0.953 (0.803 ,1.131)"
PIHD,Spring,792,O3,0,-0.146449808,0.113110667,-1.29474799,0.195407179,"0.864 (0.692 ,1.078)"
PIHD,Spring,792,O3,1,-0.151255876,0.112000988,-1.350486978,0.176859828,"0.86 (0.69 ,1.071)"
PIHD,Spring,792,O3,2,0.027494839,0.114124744,0.240919172,0.809617763,"1.028 (0.822 ,1.286)"
PIHD,Spring,792,O3,3,0.202231092,0.115627141,1.748993277,0.080292181,"1.224 (0.976 ,1.536)"
PIHD,Spring,792,O3,4,0.133458477,0.116801865,1.142605708,0.253202335,"1.143 (0.909 ,1.437)"
PIHD,Spring,792,PM25,0,0.005946801,0.058097287,0.102359352,0.918471447,"1.006 (0.898 ,1.127)"
PIHD,Spring,792,PM25,1,0.063205912,0.056153631,1.125589047,0.260339506,"1.065 (0.954 ,1.189)"
PIHD,Spring,792,PM25,2,0.000798082,0.057320414,0.01392318,0.988891268,"1.001 (0.894 ,1.12)"
PIHD,Spring,792,PM25,3,-0.010546479,0.059987347,-0.175811733,0.860441852,"0.99 (0.88 ,1.113)"
PIHD,Spring,792,PM25,4,0.030341363,0.060659367,0.500192547,0.616939506,"1.031 (0.915 ,1.161)"
PIHD,Summer,773,CO,0,0.092292879,0.19045358,0.484595139,0.627963563,"1.097 (0.755 ,1.593)"
PIHD,Summer,773,CO,1,0.363319648,0.190949682,1.902698362,0.057079916,"1.438 (0.989 ,2.091)"
PIHD,Summer,773,CO,2,-0.351293602,0.188344192,-1.86516822,0.062157829,"0.704 (0.487 ,1.018)"
PIHD,Summer,773,CO,3,-0.22268664,0.196682795,-1.132212094,0.257545277,"0.8 (0.544 ,1.177)"
PIHD,Summer,773,CO,4,0.018435861,0.195352829,0.094372124,0.924813559,"1.019 (0.695 ,1.494)"
PIHD,Summer,773,NO,0,0.173982816,0.231774766,0.750654693,0.452860496,"1.19 (0.756 ,1.874)"
PIHD,Summer,773,NO,1,0.134356218,0.229303357,0.58593219,0.557921084,"1.144 (0.73 ,1.793)"
PIHD,Summer,773,NO,2,-0.267797704,0.222961098,-1.201096095,0.229713928,"0.765 (0.494 ,1.184)"
PIHD,Summer,773,NO,3,-0.153999815,0.238733802,-0.645069167,0.518882364,"0.857 (0.537 ,1.369)"
PIHD,Summer,773,NO,4,-0.016402766,0.235284156,-0.069714705,0.944420737,"0.984 (0.62 ,1.56)"
PIHD,Summer,773,NO2,0,-0.054572791,0.155670112,-0.350566915,0.725913281,"0.947 (0.698 ,1.285)"
PIHD,Summer,773,NO2,1,0.172766716,0.15707718,1.099884248,0.271382559,"1.189 (0.874 ,1.617)"
PIHD,Summer,773,NO2,2,-0.199486468,0.158736457,-1.256714883,0.208856897,"0.819 (0.6 ,1.118)"
PIHD,Summer,773,NO2,3,-0.109348704,0.162100298,-0.674574353,0.499946232,"0.896 (0.652 ,1.232)"
PIHD,Summer,773,NO2,4,-0.048887362,0.16228255,-0.30124842,0.76322507,"0.952 (0.693 ,1.309)"
PIHD,Summer,773,O3,0,-0.126756459,0.123204534,-1.0288295,0.303559802,"0.881 (0.692 ,1.122)"
PIHD,Summer,773,O3,1,-0.109780696,0.125261071,-0.876415114,0.380804405,"0.896 (0.701 ,1.145)"
PIHD,Summer,773,O3,2,0.288353613,0.127098712,2.268737495,0.023284294,"1.334 (1.04 ,1.712)"
PIHD,Summer,773,O3,3,0.293640648,0.12534143,2.342726175,0.019143427,"1.341 (1.049 ,1.715)"
PIHD,Summer,773,O3,4,-0.013948197,0.124632387,-0.11191471,0.910891033,"0.986 (0.772 ,1.259)"
PIHD,Summer,773,PM25,0,-0.013330706,0.061236503,-0.217692154,0.827668978,"0.987 (0.875 ,1.113)"
PIHD,Summer,773,PM25,1,0.06578732,0.062481129,1.052915031,0.292379936,"1.068 (0.945 ,1.207)"
PIHD,Summer,773,PM25,2,-0.038897102,0.064655787,-0.601602783,0.547438576,"0.962 (0.847 ,1.092)"
PIHD,Summer,773,PM25,3,-0.028926879,0.068726165,-0.42090053,0.673827718,"0.971 (0.849 ,1.112)"
PIHD,Summer,773,PM25,4,-0.09937363,0.066547588,-1.493271704,0.135366079,"0.905 (0.795 ,1.032)"
PIHD,Autumn,740,CO,0,-0.091787435,0.095483848,-0.961287556,0.336407603,"0.912 (0.757 ,1.1)"
PIHD,Autumn,740,CO,1,0.069242942,0.100792243,0.686986814,0.492091038,"1.072 (0.88 ,1.306)"
PIHD,Autumn,740,CO,2,-0.010389296,0.099449388,-0.10446817,0.916797827,"0.99 (0.814 ,1.203)"
PIHD,Autumn,740,CO,3,-0.072922258,0.10220086,-0.713519023,0.475524646,"0.93 (0.761 ,1.136)"
PIHD,Autumn,740,CO,4,-0.065287295,0.105957591,-0.616164393,0.537786026,"0.937 (0.761 ,1.153)"
PIHD,Autumn,740,NO,0,-0.049873234,0.070106326,-0.711394208,0.476839987,"0.951 (0.829 ,1.091)"
PIHD,Autumn,740,NO,1,0.068282858,0.073565271,0.928194202,0.353306842,"1.071 (0.927 ,1.237)"
PIHD,Autumn,740,NO,2,-0.010701012,0.072095297,-0.148428715,0.88200444,"0.989 (0.859 ,1.14)"
PIHD,Autumn,740,NO,3,-0.033457034,0.075347337,-0.444037379,0.657015559,"0.967 (0.834 ,1.121)"
PIHD,Autumn,740,NO,4,-0.087089134,0.079464224,-1.095953991,0.273098909,"0.917 (0.784 ,1.071)"
PIHD,Autumn,740,NO2,0,-0.148643764,0.116570016,-1.275145777,0.202257649,"0.862 (0.686 ,1.083)"
PIHD,Autumn,740,NO2,1,0.043205944,0.120545007,0.358421679,0.72002777,"1.044 (0.824 ,1.322)"
PIHD,Autumn,740,NO2,2,0.004155903,0.122199416,0.034009185,0.972869826,"1.004 (0.79 ,1.276)"
PIHD,Autumn,740,NO2,3,-0.044677939,0.122710807,-0.364091317,0.71578982,"0.956 (0.752 ,1.216)"
PIHD,Autumn,740,NO2,4,-0.048024453,0.122382196,-0.392413722,0.694752549,"0.953 (0.75 ,1.211)"
PIHD,Autumn,740,O3,0,0.155898091,0.128576195,1.212495763,0.225322664,"1.169 (0.908 ,1.504)"
PIHD,Autumn,740,O3,1,-0.056333425,0.134310855,-0.419425704,0.674905042,"0.945 (0.726 ,1.23)"
PIHD,Autumn,740,O3,2,-0.104892452,0.135422847,-0.774555068,0.438602616,"0.9 (0.691 ,1.174)"
PIHD,Autumn,740,O3,3,-0.022712908,0.131656645,-0.172516231,0.863031703,"0.978 (0.755 ,1.265)"
PIHD,Autumn,740,O3,4,0.111096274,0.134947201,0.82325734,0.410361667,"1.118 (0.858 ,1.456)"
PIHD,Autumn,740,PM25,0,-0.004971242,0.059301945,-0.083829331,0.933192128,"0.995 (0.886 ,1.118)"
PIHD,Autumn,740,PM25,1,0.000844422,0.059289039,0.014242465,0.988636541,"1.001 (0.891 ,1.124)"
PIHD,Autumn,740,PM25,2,-0.013746513,0.05840842,-0.235351559,0.813935881,"0.986 (0.88 ,1.106)"
PIHD,Autumn,740,PM25,3,0.012577022,0.061237586,0.205380755,0.837274655,"1.013 (0.898 ,1.142)"
PIHD,Autumn,740,PM25,4,0.006990465,0.060937617,0.114715102,0.908670943,"1.007 (0.894 ,1.135)"
PIHD,Winter,771,CO,0,-0.057577087,0.045721968,-1.259287163,0.207926628,"0.944 (0.863 ,1.033)"
PIHD,Winter,771,CO,1,0.085568155,0.044624345,1.917521832,0.05517167,"1.089 (0.998 ,1.189)"
PIHD,Winter,771,CO,2,-0.059094919,0.045757564,-1.291478687,0.196537741,"0.943 (0.862 ,1.031)"
PIHD,Winter,771,CO,3,-0.042228206,0.047008099,-0.898317668,0.369016216,"0.959 (0.874 ,1.051)"
PIHD,Winter,771,CO,4,0.037782643,0.046596307,0.810850578,0.417451485,"1.039 (0.948 ,1.138)"
PIHD,Winter,771,NO,0,-0.038511433,0.029911417,-1.287516157,0.197914442,"0.962 (0.907 ,1.02)"
PIHD,Winter,771,NO,1,0.056400875,0.027884837,2.02263598,0.043110692,"1.058 (1.002 ,1.117)"
PIHD,Winter,771,NO,2,-0.03877109,0.029495723,-1.314464824,0.188689828,"0.962 (0.908 ,1.019)"
PIHD,Winter,771,NO,3,-0.054375177,0.030547669,-1.780010684,0.075074212,"0.947 (0.892 ,1.006)"
PIHD,Winter,771,NO,4,0.032017285,0.029103319,1.100124851,0.271277727,"1.033 (0.975 ,1.093)"
PIHD,Winter,771,NO2,0,-0.165009859,0.080693539,-2.044895545,0.040865157,"0.848 (0.724 ,0.993)"
PIHD,Winter,771,NO2,1,0.179651998,0.079360111,2.263756881,0.023589072,"1.197 (1.024 ,1.398)"
PIHD,Winter,771,NO2,2,-0.08286253,0.081212335,-1.020319516,0.30757695,"0.92 (0.785 ,1.079)"
PIHD,Winter,771,NO2,3,-0.100463439,0.083635509,-1.201205566,0.229671471,"0.904 (0.768 ,1.066)"
PIHD,Winter,771,NO2,4,0.077194195,0.083308846,0.926602614,0.354132897,"1.08 (0.918 ,1.272)"
PIHD,Winter,771,O3,0,0.04548017,0.121188949,0.375283146,0.707449899,"1.047 (0.825 ,1.327)"
PIHD,Winter,771,O3,1,-0.219913112,0.123212697,-1.784825074,0.074289695,"0.803 (0.63 ,1.022)"
PIHD,Winter,771,O3,2,0.155816907,0.122389607,1.273122045,0.202974738,"1.169 (0.919 ,1.485)"
PIHD,Winter,771,O3,3,0.141355705,0.125109699,1.129854084,0.258537714,"1.152 (0.901 ,1.472)"
PIHD,Winter,771,O3,4,-0.031899991,0.127141831,-0.250900829,0.801890784,"0.969 (0.755 ,1.243)"
PIHD,Winter,771,PM25,0,0.009240268,0.044493147,0.207678444,0.83548005,"1.009 (0.925 ,1.101)"
PIHD,Winter,771,PM25,1,0.114934257,0.045582642,2.5214479,0.011687298,"1.122 (1.026 ,1.227)"
PIHD,Winter,771,PM25,2,0.001604232,0.046434864,0.034547999,0.972440167,"1.002 (0.914 ,1.097)"
PIHD,Winter,771,PM25,3,-0.003213707,0.046993481,-0.068386225,0.945478187,"0.997 (0.909 ,1.093)"
PIHD,Winter,771,PM25,4,0.020840003,0.047541925,0.438350013,0.661132576,"1.021 (0.93 ,1.121)"

